Multi-Connectivity for Multicast Video Streaming in Cellular Networks (Extended Abstract)

In video streaming applications especially during live streaming events (such as the Super Bowl), video traffic can account for a significant portion of network traffic and can lead to severe network congestion. During such events, multicast transmission can be used to avoid network congestion since the same video content is being streamed to multiple users simultaneously. However, providing seamless connectivity to cellular users in multicast streaming remains an open problem. To address this issue, this paper explores the potential of using multi-connectivity (MC) in wireless multicast streaming. Our results reveal that MC significantly improves the performance of multicast services, especially for cell edge users who often suffer from poor channel conditions. We prove that optimal resource allocation in MC multicast streaming is an NP-hard problem. Therefore, we propose a greedy approximation algorithm for this problem with an approximation factor of $(1-1/e)$. We also prove that no other polynomial-time algorithm can provide a better approximation.

==> data/Power_output_k.dat <==
Closest	COMP	SAC	t
0.1666693018980518	1.0	0.006608500618756	0
0.1666693018980518	1.0	0.0224833282499346	1
0.1666693018980518	1.0	0.0219785320114588	2
0.1666693018980518	1.0	0.0164082385317388	3
0.1666693018980518	1.0	0.011367409318443	4
0.1666693018980518	1.0	0.0078943610751977	5
0.1666693018980518	1.0	0.0040573345581852	6
0.1666693018980518	1.0	0.0021069594927554	7
0.1666693018980518	1.0	0.0011131406216589	8
0.1666693018980518	1.0	0.000864220803024	9
0.1666693018980518	1.0	0.0010033011080853	10
0.1666693018980518	1.0	0.0011805018532718	11
0.1666693018980518	1.0	0.0014173600283063	12
0.1666693018980518	1.0	0.0015325355574004	13
0.1666693018980518	1.0	0.0017020422300954	14
0.1666693018980518	1.0	0.0017672983062363	15
0.1666693018980518	1.0	0.0018647536685177	16
0.1666693018980518	1.0	0.0018403618525984	17
0.1666693018980518	1.0	0.0018430850533301	18
0.1666693018980518	1.0	0.0017611207689231	19
0.1666693018980518	1.0	0.0016019139231013	20
0.1666693018980518	1.0	0.0015113636912662	21
0.1666693018980518	1.0	0.0014077377287888	22
0.1666693018980518	1.0	0.0013732309541709	23
0.1666693018980518	1.0	0.0014004775548459	24
0.1666693018980518	1.0	0.0014187322604129	25
0.1666693018980518	1.0	0.0013780011961031	26
0.1666693018980518	1.0	0.0013442406266395	27
0.1666693018980518	1.0	0.0012827980966015	28
0.1666693018980518	1.0	0.0013358918874376	29
0.1666693018980518	1.0	0.0012204697531727	30
0.1666693018980518	1.0	0.0012829679235564	31
0.1666693018980518	1.0	0.0013220269567549	32
0.1666693018980518	1.0	0.001353250967384	33
0.1666693018980518	1.0	0.0013670354413938	34
0.1666693018980518	1.0	0.0014168388431716	35
0.1666693018980518	1.0	0.0014199008175745	36
0.1666693018980518	1.0	0.0013864794284424	37
0.1666693018980518	1.0	0.0012728095605168	38
0.1666693018980518	1.0	0.0011536876238202	39
0.1666693018980518	1.0	0.0012248599127664	40
0.1666693018980518	1.0	0.0010741642264469	41
0.1666693018980518	1.0	0.0010635622967601	42
0.1666693018980518	1.0	0.0010652067321523	43
0.1666693018980518	1.0	0.0010814696934332	44
0.1666693018980518	1.0	0.0011068877954639	45
0.1666693018980518	1.0	0.0010867764675422	46
0.1666693018980518	1.0	0.0010206474528264	47
0.1666693018980518	1.0	0.0010106216645599	48
0.1666693018980518	1.0	0.0010430217446177	49
0.1666693018980518	1.0	0.0010463427229538	50
0.1666693018980518	1.0	0.001123643401989	51
0.1666693018980518	1.0	0.001096327682236	52
0.1666693018980518	1.0	0.000911597171484	53
0.1666693018980518	1.0	0.0008264961813023	54
0.1666693018980518	1.0	0.0009025140422859	55
0.1666693018980518	1.0	0.0009135993477375	56
0.1666693018980518	1.0	0.0010079799158572	57
0.1666693018980518	1.0	0.0011356173670027	58
0.1666693018980518	1.0	0.0010549543532865	59
0.1666693018980518	1.0	0.0011423090747312	60
0.1666693018980518	1.0	0.0012586165118883	61
0.1666693018980518	1.0	0.0011993827752165	62
0.1666693018980518	1.0	0.0010973388340034	63
0.1666693018980518	1.0	0.0010250100382477	64
0.1666693018980518	1.0	0.0009896419171678	65
0.1666693018980518	1.0	0.0010165017740807	66
0.1666693018980518	1.0	0.0008515196987159	67
0.1666693018980518	1.0	0.0010536321886063	68
0.1666693018980518	1.0	0.0011459033635283	69
0.1666693018980518	1.0	0.0010565328602995	70
0.1666693018980518	1.0	0.001191323919344	71
0.1666693018980518	1.0	0.0013227107798994	72
0.1666693018980518	1.0	0.0013578357590357	73
0.1666693018980518	1.0	0.0013930828248374	74
0.1666693018980518	1.0	0.0013172508191663	75
0.1666693018980518	1.0	0.0013178168229673	76
0.1666693018980518	1.0	0.0012392352427403	77
0.1666693018980518	1.0	0.001273342215688	78
0.1666693018980518	1.0	0.0013752877047053	79
0.1666693018980518	1.0	0.0013217758180696	80
0.1666693018980518	1.0	0.001454776196586	81
0.1666693018980518	1.0	0.0016398706245733	82
0.1666693018980518	1.0	0.0015348252653785	83
0.1666693018980518	1.0	0.0015182360986798	84
0.1666693018980518	1.0	0.0011519118295508	85
0.1666693018980518	1.0	0.0013864320056894	86
0.1666693018980518	1.0	0.001278541651883	87
0.1666693018980518	1.0	0.0012802912271488	88
0.1666693018980518	1.0	0.0014192821581376	89
0.1666693018980518	1.0	0.001716657085531	90
0.1666693018980518	1.0	0.001677712424742	91
0.1666693018980518	1.0	0.0015285957283646	92
0.1666693018980518	1.0	0.0014014865155258	93
0.1666693018980518	1.0	0.0013095305241635	94
0.1666693018980518	1.0	0.0015847689640875	95
0.1666693018980518	1.0	0.0016687946481568	96
0.1666693018980518	1.0	0.0018412154770641	97
0.1666693018980518	1.0	0.0013888913659232	98
0.1666693018980518	1.0	0.0018519129606608	99
0.1666693018980518	1.0	0.0018066229678915	100
0.1666693018980518	1.0	0.0016599145673803	101
0.1666693018980518	1.0	0.0020873096342963	102
0.1666693018980518	1.0	0.0021602500160647	103
0.1666693018980518	1.0	0.0025961766298331	104
0.1666693018980518	1.0	0.0029489478335555	105
0.1666693018980518	1.0	0.0029244828560401	106
0.1666693018980518	1.0	0.0026304423537382	107
0.1666693018980518	1.0	0.0027511749991616	108
0.1666693018980518	1.0	0.0031317604323199	109
0.1666693018980518	1.0	0.0029763942348532	110
0.1666693018980518	1.0	0.0030361757098967	111
0.1666693018980518	1.0	0.0033344288545387	112
0.1666693018980518	1.0	0.0032522340560176	113
0.1666693018980518	1.0	0.0031995730041366	114
0.1666693018980518	1.0	0.0035695658411292	115
0.1666693018980518	1.0	0.0041187752903828	116
0.1666693018980518	1.0	0.0042923440679385	117
0.1666693018980518	1.0	0.0041627205689671	118
0.1666693018980518	1.0	0.0042763775806842	119
0.1666693018980518	1.0	0.0043365282835331	120
0.1666693018980518	1.0	0.0044419906282548	121
0.1666693018980518	1.0	0.0049933871480149	122
0.1666693018980518	1.0	0.0049152136658762	123
0.1666693018980518	1.0	0.0052848189219458	124
0.1666693018980518	1.0	0.0052873964288193	125
0.1666693018980518	1.0	0.0056314197652826	126
0.1666693018980518	1.0	0.0055321907055086	127
0.1666693018980518	1.0	0.0052305076420086	128
0.1666693018980518	1.0	0.0055691752608047	129
0.1666693018980518	1.0	0.0057600487072637	130
0.1666693018980518	1.0	0.0061142476456174	131
0.1666693018980518	1.0	0.0062356692730533	132
0.1666693018980518	1.0	0.0062798560913093	133
0.1666693018980518	1.0	0.00678446864428	134
0.1666693018980518	1.0	0.0068512474350592	135
0.1666693018980518	1.0	0.0072281571929273	136
0.1666693018980518	1.0	0.0075282036793412	137
0.1666693018980518	1.0	0.0077709041294155	138
0.1666693018980518	1.0	0.0078818004612692	139
0.1666693018980518	1.0	0.0079621999381252	140
0.1666693018980518	1.0	0.0082037962156413	141
0.1666693018980518	1.0	0.0093582991824722	142
0.1666693018980518	1.0	0.009444923037247	143
0.1666693018980518	1.0	0.0094522027943958	144
0.1666693018980518	1.0	0.0090873648750979	145
0.1666693018980518	1.0	0.0094587680266699	146
0.1666693018980518	1.0	0.0095052756824702	147
0.1666693018980518	1.0	0.0087438778099502	148
0.1666693018980518	1.0	0.0093825799812887	149
0.1666693018980518	1.0	0.0096417684559632	150
0.1666693018980518	1.0	0.010373733207099	151
0.1666693018980518	1.0	0.0103356928199369	152
0.1666693018980518	1.0	0.0100089071933322	153
0.1666693018980518	1.0	0.0098000728006335	154
0.1666693018980518	1.0	0.0097638675401653	155
0.1666693018980518	1.0	0.0105611035251342	156
0.1666693018980518	1.0	0.0097392921992892	157
0.1666693018980518	1.0	0.0103859136879837	158
0.1666693018980518	1.0	0.0106941810765109	159
0.1666693018980518	1.0	0.0111471853565077	160
0.1666693018980518	1.0	0.0112285039539556	161
0.1666693018980518	1.0	0.0108762959919681	162
0.1666693018980518	1.0	0.0105907974559667	163
0.1666693018980518	1.0	0.0111941472612115	164
0.1666693018980518	1.0	0.0120841777316136	165
0.1666693018980518	1.0	0.0120982862669017	166
0.1666693018980518	1.0	0.0116658758761741	167
0.1666693018980518	1.0	0.0122099801828697	168
0.1666693018980518	1.0	0.012389481735182	169
0.1666693018980518	1.0	0.0120814559969022	170
0.1666693018980518	1.0	0.0120394985204208	171
0.1666693018980518	1.0	0.0131991211614283	172
0.1666693018980518	1.0	0.0131096630119487	173
0.1666693018980518	1.0	0.0132236429456638	174
0.1666693018980518	1.0	0.0132555049154299	175
0.1666693018980518	1.0	0.0142049778026413	176
0.1666693018980518	1.0	0.0139344705518222	177
0.1666693018980518	1.0	0.0134267664300415	178
0.1666693018980518	1.0	0.0130204486555591	179
0.1666693018980518	1.0	0.0130598091179337	180
0.1666693018980518	1.0	0.0127697136911549	181
0.1666693018980518	1.0	0.0125879951772542	182
0.1666693018980518	1.0	0.0130941658077987	183
0.1666693018980518	1.0	0.0129940971680247	184
0.1666693018980518	1.0	0.0122166717438401	185
0.1666693018980518	1.0	0.0118944263138231	186
0.1666693018980518	1.0	0.0120392990502813	187
0.1666693018980518	1.0	0.0122275670188084	188
0.1666693018980518	1.0	0.0127592961769937	189
0.1666693018980518	1.0	0.0123826944259044	190
0.1666693018980518	1.0	0.0126615527453804	191
0.1666693018980518	1.0	0.0128767072361336	192
0.1666693018980518	1.0	0.0123814700077826	193
0.1666693018980518	1.0	0.0125532290895571	194
0.1666693018980518	1.0	0.012724001496438	195
0.1666693018980518	1.0	0.0134495420487862	196
0.1666693018980518	1.0	0.0138605035539932	197
0.1666693018980518	1.0	0.0136656976107515	198
0.1666693018980518	1.0	0.0127752317398133	199
0.1666693018980518	1.0	0.0135091944799215	200
0.1666693018980518	1.0	0.013557280208357	201
0.1666693018980518	1.0	0.0133495260791956	202
0.1666693018980518	1.0	0.0131113948069683	203
0.1666693018980518	1.0	0.012907870459714	204
0.1666693018980518	1.0	0.0118574742327969	205
0.1666693018980518	1.0	0.0124020918327613	206
0.1666693018980518	1.0	0.0117083456481827	207
0.1666693018980518	1.0	0.0121285020683242	208
0.1666693018980518	1.0	0.0111083731173274	209
0.1666693018980518	1.0	0.0114678345484826	210
0.1666693018980518	1.0	0.0117086170779159	211
0.1666693018980518	1.0	0.0109262164421583	212
0.1666693018980518	1.0	0.0107344735793519	213
0.1666693018980518	1.0	0.0106113552388114	214
0.1666693018980518	1.0	0.0106488285575876	215
0.1666693018980518	1.0	0.0101366753120303	216
0.1666693018980518	1.0	0.0111504760748061	217
0.1666693018980518	1.0	0.0114019098205117	218
0.1666693018980518	1.0	0.0114748190169534	219
0.1666693018980518	1.0	0.0113404563281025	220
0.1666693018980518	1.0	0.0106240279845695	221
0.1666693018980518	1.0	0.0105055877061376	222
0.1666693018980518	1.0	0.0109458786750361	223
0.1666693018980518	1.0	0.0106814293009813	224
0.1666693018980518	1.0	0.0096198515964815	225
0.1666693018980518	1.0	0.0102864727326523	226
0.1666693018980518	1.0	0.0098354975328446	227
0.1666693018980518	1.0	0.0095726907816341	228
0.1666693018980518	1.0	0.0096497124082269	229
0.1666693018980518	1.0	0.0097238173568644	230
0.1666693018980518	1.0	0.0098610456876797	231
0.1666693018980518	1.0	0.0100266651214232	232
0.1666693018980518	1.0	0.0106741351560224	233
0.1666693018980518	1.0	0.0103435801528254	234
0.1666693018980518	1.0	0.0102457526667562	235
0.1666693018980518	1.0	0.0104369482021695	236
0.1666693018980518	1.0	0.0102011479279157	237
0.1666693018980518	1.0	0.0105675692785856	238
0.1666693018980518	1.0	0.0106433583665422	239
0.1666693018980518	1.0	0.010892487233239	240
0.1666693018980518	1.0	0.010655914985837	241
0.1666693018980518	1.0	0.0111062171956732	242
0.1666693018980518	1.0	0.0112949940072511	243
0.1666693018980518	1.0	0.0117754006570035	244
0.1666693018980518	1.0	0.0117198397444997	245
0.1666693018980518	1.0	0.0114437108183039	246
0.1666693018980518	1.0	0.0115837772041485	247
0.1666693018980518	1.0	0.0114974370183818	248
0.1666693018980518	1.0	0.0112781735219433	249
0.1666693018980518	1.0	0.0114089616546582	250
0.1666693018980518	1.0	0.0112540139792532	251
0.1666693018980518	1.0	0.0111978652348977	252
0.1666693018980518	1.0	0.0116035201759867	253
0.1666693018980518	1.0	0.0120988889950285	254
0.1666693018980518	1.0	0.0119520486244156	255
0.1666693018980518	1.0	0.0125033058820244	256
0.1666693018980518	1.0	0.0123342637400191	257
0.1666693018980518	1.0	0.0124772526952598	258
0.1666693018980518	1.0	0.0124395892040072	259
0.1666693018980518	1.0	0.0125002395450582	260
0.1666693018980518	1.0	0.0128956990324994	261
0.1666693018980518	1.0	0.0130957141424212	262
0.1666693018980518	1.0	0.0134568560378545	263
0.1666693018980518	1.0	0.0139779361934166	264
0.1666693018980518	1.0	0.0139110172838742	265
0.1666693018980518	1.0	0.0143476629124947	266
0.1666693018980518	1.0	0.0144706814458341	267
0.1666693018980518	1.0	0.0145107673200078	268
0.1666693018980518	1.0	0.0150617223719066	269
0.1666693018980518	1.0	0.0150891599031052	270
0.1666693018980518	1.0	0.0152558553872617	271
0.1666693018980518	1.0	0.0154073841870711	272
0.1666693018980518	1.0	0.0154491396671599	273
0.1666693018980518	1.0	0.0157335653638213	274
0.1666693018980518	1.0	0.0160196584375171	275
0.1666693018980518	1.0	0.0164376916044454	276
0.1666693018980518	1.0	0.0163230157537874	277
0.1666693018980518	1.0	0.0166564101064683	278
0.1666693018980518	1.0	0.0165471189731	279
0.1666693018980518	1.0	0.0169915424876635	280
0.1666693018980518	1.0	0.0174411707280663	281
0.1666693018980518	1.0	0.0173048225429159	282
0.1666693018980518	1.0	0.0176091282922145	283
0.1666693018980518	1.0	0.0176266987504773	284
0.1666693018980518	1.0	0.0178141839203774	285
0.1666693018980518	1.0	0.0182337897481023	286
0.1666693018980518	1.0	0.0189103280058889	287
0.1666693018980518	1.0	0.0191654491809441	288
0.1666693018980518	1.0	0.0191698855337885	289
0.1666693018980518	1.0	0.0191849386783936	290
0.1666693018980518	1.0	0.019494800932988	291
0.1666693018980518	1.0	0.0198962535224452	292
0.1666693018980518	1.0	0.0200928240982644	293
0.1666693018980518	1.0	0.0199635905625299	294
0.1666693018980518	1.0	0.0202855176766368	295
0.1666693018980518	1.0	0.02048123967115	296
0.1666693018980518	1.0	0.020793666634836	297
0.1666693018980518	1.0	0.0211102161710973	298
0.1666693018980518	1.0	0.0218530630461165	299
0.1666693018980518	1.0	0.0222001983058733	300
0.1666693018980518	1.0	0.0233171352201052	301
0.1666693018980518	1.0	0.023358709046412	302
0.1666693018980518	1.0	0.0232520946324652	303
0.1666693018980518	1.0	0.0232332428117285	304
0.1666693018980518	1.0	0.0235651866068274	305
0.1666693018980518	1.0	0.0231284241854725	306
0.1666693018980518	1.0	0.0233201357704758	307
0.1666693018980518	1.0	0.023642560033207	308
0.1666693018980518	1.0	0.0237526221748017	309
0.1666693018980518	1.0	0.0243507720347459	310
0.1666693018980518	1.0	0.0246473450017338	311
0.1666693018980518	1.0	0.0249290930260182	312
0.1666693018980518	1.0	0.025509925252931	313
0.1666693018980518	1.0	0.0257064607594564	314
0.1666693018980518	1.0	0.0256628994879627	315
0.1666693018980518	1.0	0.025665500982594	316
0.1666693018980518	1.0	0.0255515893240746	317
0.1666693018980518	1.0	0.0255560063720476	318
0.1666693018980518	1.0	0.0256300966547474	319
0.1666693018980518	1.0	0.0260485802246668	320
0.1666693018980518	1.0	0.0268721957073542	321
0.1666693018980518	1.0	0.0263092116202924	322
0.1666693018980518	1.0	0.0270081408236993	323
0.1666693018980518	1.0	0.0267984907411618	324
0.1666693018980518	1.0	0.0275184006399381	325
0.1666693018980518	1.0	0.0280849623074758	326
0.1666693018980518	1.0	0.0284621526367064	327
0.1666693018980518	1.0	0.0290492240717985	328
0.1666693018980518	1.0	0.02923969354525	329
0.1666693018980518	1.0	0.0294608251937595	330
0.1666693018980518	1.0	0.030465560287444	331
0.1666693018980518	1.0	0.0304878734606696	332
0.1666693018980518	1.0	0.0300060376353812	333
0.1666693018980518	1.0	0.0303361826468863	334
0.1666693018980518	1.0	0.0303479001481607	335
0.1666693018980518	1.0	0.0308710016651613	336
0.1666693018980518	1.0	0.030684582125959	337
0.1666693018980518	1.0	0.0314356763798991	338
0.1666693018980518	1.0	0.0322604014913546	339
0.1666693018980518	1.0	0.0328121136339065	340
0.1666693018980518	1.0	0.0330291044221328	341
0.1666693018980518	1.0	0.0332260550410372	342
0.1666693018980518	1.0	0.0339630655738932	343
0.1666693018980518	1.0	0.0343054416824608	344
0.1666693018980518	1.0	0.034338659460908	345
0.1666693018980518	1.0	0.0348914420738222	346
0.1666693018980518	1.0	0.0351265428720989	347
0.1666693018980518	1.0	0.0358880475842008	348
0.1666693018980518	1.0	0.0363898478151367	349
0.1666693018980518	1.0	0.0371800436802113	350
0.1666693018980518	1.0	0.0381586386782812	351
0.1666693018980518	1.0	0.038152509241257	352
0.1666693018980518	1.0	0.0381579957531087	353
0.1666693018980518	1.0	0.0387201253091348	354
0.1666693018980518	1.0	0.0395246572243599	355
0.1666693018980518	1.0	0.0398336015402367	356
0.1666693018980518	1.0	0.0401748771658848	357
0.1666693018980518	1.0	0.0402931981550609	358
0.1666693018980518	1.0	0.0411788756596415	359
0.1666693018980518	1.0	0.0420301458832465	360
0.1666693018980518	1.0	0.0425799896732543	361
0.1666693018980518	1.0	0.0426013350289314	362
0.1666693018980518	1.0	0.0437774923538799	363
0.1666693018980518	1.0	0.0441555487426404	364
0.1666693018980518	1.0	0.0447320636235265	365
0.1666693018980518	1.0	0.0456137177237411	366
0.1666693018980518	1.0	0.046332719449211	367
0.1666693018980518	1.0	0.0471503412453189	368
0.1666693018980518	1.0	0.047174626449172	369
0.1666693018980518	1.0	0.0469171298214756	370
0.1666693018980518	1.0	0.0478248887625926	371
0.1666693018980518	1.0	0.0484900603432899	372
0.1666693018980518	1.0	0.0497642678129592	373
0.1666693018980518	1.0	0.0503882659157419	374
0.1666693018980518	1.0	0.0508785737657058	375
0.1666693018980518	1.0	0.0509871088511904	376
0.1666693018980518	1.0	0.0509417937015779	377
0.1666693018980518	1.0	0.0519399490368264	378
0.1666693018980518	1.0	0.0519096157175425	379
0.1666693018980518	1.0	0.0530497227153358	380
0.1666693018980518	1.0	0.0540294532657477	381
0.1666693018980518	1.0	0.0540515028303957	382
0.1666693018980518	1.0	0.0545390026364725	383
0.1666693018980518	1.0	0.054555726598196	384
0.1666693018980518	1.0	0.0551445091487295	385
0.1666693018980518	1.0	0.0556935563360838	386
0.1666693018980518	1.0	0.056328013602229	387
0.1666693018980518	1.0	0.0561723385816025	388
0.1666693018980518	1.0	0.0576619476050519	389
0.1666693018980518	1.0	0.057945600455516	390
0.1666693018980518	1.0	0.0586894907838565	391
0.1666693018980518	1.0	0.0596240317606374	392
0.1666693018980518	1.0	0.0600467909839543	393
0.1666693018980518	1.0	0.0606599655944006	394
0.1666693018980518	1.0	0.0612803441193797	395
0.1666693018980518	1.0	0.0618595193430369	396
0.1666693018980518	1.0	0.0617449041477365	397
0.1666693018980518	1.0	0.0622362804862347	398
0.1666693018980518	1.0	0.0622829545402619	399
0.1666693018980518	1.0	0.0637877344857884	400
0.1666693018980518	1.0	0.0641987158440479	401
0.1666693018980518	1.0	0.0640109760474887	402
0.1666693018980518	1.0	0.0638192534960367	403
0.1666693018980518	1.0	0.0641473212125456	404
0.1666693018980518	1.0	0.0651496344462375	405
0.1666693018980518	1.0	0.0658370466160062	406
0.1666693018980518	1.0	0.0657879920082092	407
0.1666693018980518	1.0	0.065420469035088	408
0.1666693018980518	1.0	0.0659669983206181	409
0.1666693018980518	1.0	0.0664797936221591	410
0.1666693018980518	1.0	0.0664632564067254	411
0.1666693018980518	1.0	0.0669258791262015	412
0.1666693018980518	1.0	0.0666523702726327	413
0.1666693018980518	1.0	0.0672027728912488	414
0.1666693018980518	1.0	0.0674324259976688	415
0.1666693018980518	1.0	0.0680057821692656	416
0.1666693018980518	1.0	0.0687896208163049	417
0.1666693018980518	1.0	0.069552911961026	418
0.1666693018980518	1.0	0.0699564303193018	419
0.1666693018980518	1.0	0.0696410924668058	420
0.1666693018980518	1.0	0.0699620984673074	421
0.1666693018980518	1.0	0.0697274346969355	422
0.1666693018980518	1.0	0.0696858270862675	423
0.1666693018980518	1.0	0.0702512214868137	424
0.1666693018980518	1.0	0.0700754712807135	425
0.1666693018980518	1.0	0.0699079506634056	426
0.1666693018980518	1.0	0.070176378066179	427
0.1666693018980518	1.0	0.0699299985203006	428
0.1666693018980518	1.0	0.0697568121287545	429
0.1666693018980518	1.0	0.0701047826876336	430
0.1666693018980518	1.0	0.0702040181414162	431
0.1666693018980518	1.0	0.0707949216558704	432
0.1666693018980518	1.0	0.0711477884767186	433
0.1666693018980518	1.0	0.0713518627303028	434
0.1666693018980518	1.0	0.0721618403774311	435
0.1666693018980518	1.0	0.0720127983916932	436
0.1666693018980518	1.0	0.0716261879044387	437
0.1666693018980518	1.0	0.071841560280237	438
0.1666693018980518	1.0	0.0717023081379131	439
0.1666693018980518	1.0	0.0714059563946111	440
0.1666693018980518	1.0	0.0717762084833513	441
0.1666693018980518	1.0	0.071969939711102	442
0.1666693018980518	1.0	0.0719935599899755	443
0.1666693018980518	1.0	0.0725738570501614	444
0.1666693018980518	1.0	0.0731827647063038	445
0.1666693018980518	1.0	0.0732099014544056	446
0.1666693018980518	1.0	0.0738001372856371	447
0.1666693018980518	1.0	0.0736194039290476	448
0.1666693018980518	1.0	0.0727727798649103	449
0.1666693018980518	1.0	0.0730749057563409	450
0.1666693018980518	1.0	0.0729088159029141	451
0.1666693018980518	1.0	0.0730381250948808	452
0.1666693018980518	1.0	0.0733640950560342	453
0.1666693018980518	1.0	0.0740846579229426	454
0.1666693018980518	1.0	0.0733876759587861	455
0.1666693018980518	1.0	0.0737100739008573	456
0.1666693018980518	1.0	0.0735303377343525	457
0.1666693018980518	1.0	0.0732281731359015	458
0.1666693018980518	1.0	0.073822006197968	459
0.1666693018980518	1.0	0.073722154032102	460
0.1666693018980518	1.0	0.0732765738460299	461
0.1666693018980518	1.0	0.0733389888731224	462
0.1666693018980518	1.0	0.0733233346022577	463
0.1666693018980518	1.0	0.0737258532463916	464
0.1666693018980518	1.0	0.0734656124616694	465
0.1666693018980518	1.0	0.0734954750642915	466
0.1666693018980518	1.0	0.0738026402201698	467
0.1666693018980518	1.0	0.0737982039151921	468
0.1666693018980518	1.0	0.0739353378194132	469
0.1666693018980518	1.0	0.0747145519194852	470
0.1666693018980518	1.0	0.0748892623332799	471
0.1666693018980518	1.0	0.0748805842816341	472
0.1666693018980518	1.0	0.0747879994868791	473
0.1666693018980518	1.0	0.0757146220771643	474
0.1666693018980518	1.0	0.0753491421536417	475
0.1666693018980518	1.0	0.0751127588927331	476
0.1666693018980518	1.0	0.0749781718120001	477
0.1666693018980518	1.0	0.0750988286355326	478
0.1666693018980518	1.0	0.0753366221734561	479
0.1666693018980518	1.0	0.0753474116836605	480
0.1666693018980518	1.0	0.0758273293752371	481
0.1666693018980518	1.0	0.0762688322983719	482
0.1666693018980518	1.0	0.0759110945405398	483
0.1666693018980518	1.0	0.0760739043770507	484
0.1666693018980518	1.0	0.0762435738114388	485
0.1666693018980518	1.0	0.0769000117978417	486
0.1666693018980518	1.0	0.0766736301253067	487
0.1666693018980518	1.0	0.0774966084641178	488
0.1666693018980518	1.0	0.0772080258193948	489
0.1666693018980518	1.0	0.0775865933395899	490
0.1666693018980518	1.0	0.0775442123173336	491
0.1666693018980518	1.0	0.0779378271199026	492
0.1666693018980518	1.0	0.078411439390409	493
0.1666693018980518	1.0	0.0785717723358849	494
0.1666693018980518	1.0	0.0786473198450518	495
0.1666693018980518	1.0	0.0781575441399192	496
0.1666693018980518	1.0	0.078208849772658	497
0.1666693018980518	1.0	0.0784003436663179	498
0.1666693018980518	1.0	0.0787731776271239	499
0.1666693018980518	1.0	0.0791912778797344	500
0.1666693018980518	1.0	0.080097183174391	501
0.1666693018980518	1.0	0.0796126777096781	502
0.1666693018980518	1.0	0.0802165322643494	503
0.1666693018980518	1.0	0.0800088182909419	504
0.1666693018980518	1.0	0.079865544754645	505
0.1666693018980518	1.0	0.0800205716699651	506
0.1666693018980518	1.0	0.0802394814444932	507
0.1666693018980518	1.0	0.0798905162484103	508
0.1666693018980518	1.0	0.0799548898741705	509
0.1666693018980518	1.0	0.0804180391190534	510
0.1666693018980518	1.0	0.0808878020535498	511
0.1666693018980518	1.0	0.081474765573858	512
0.1666693018980518	1.0	0.0823057335759969	513
0.1666693018980518	1.0	0.0818987912265854	514
0.1666693018980518	1.0	0.0824204958645608	515
0.1666693018980518	1.0	0.0828770527940267	516
0.1666693018980518	1.0	0.0826807354798989	517
0.1666693018980518	1.0	0.0831863707321853	518
0.1666693018980518	1.0	0.0835314537342174	519
0.1666693018980518	1.0	0.0841406107820698	520
0.1666693018980518	1.0	0.0836854952788778	521
0.1666693018980518	1.0	0.0844053832136179	522
0.1666693018980518	1.0	0.0841982009393171	523
0.1666693018980518	1.0	0.0844082997188935	524
0.1666693018980518	1.0	0.0848533803392111	525
0.1666693018980518	1.0	0.0854918950999404	526
0.1666693018980518	1.0	0.085588293193916	527
0.1666693018980518	1.0	0.0854047832896017	528
0.1666693018980518	1.0	0.0857673921367674	529
0.1666693018980518	1.0	0.0864551827185562	530
0.1666693018980518	1.0	0.0870158775895087	531
0.1666693018980518	1.0	0.0868987495507937	532
0.1666693018980518	1.0	0.0871967984778101	533
0.1666693018980518	1.0	0.087311223683222	534
0.1666693018980518	1.0	0.0875743928564661	535
0.1666693018980518	1.0	0.0878988518665305	536
0.1666693018980518	1.0	0.0883914901699865	537
0.1666693018980518	1.0	0.0885362182716563	538
0.1666693018980518	1.0	0.0884758818656684	539
0.1666693018980518	1.0	0.0888417733752754	540
0.1666693018980518	1.0	0.0892202152155216	541
0.1666693018980518	1.0	0.0892921390715413	542
0.1666693018980518	1.0	0.089298802237624	543
0.1666693018980518	1.0	0.0893974729304399	544
0.1666693018980518	1.0	0.089287507833557	545
0.1666693018980518	1.0	0.0896767438862487	546
0.1666693018980518	1.0	0.0907398610406814	547
0.1666693018980518	1.0	0.0909101062401866	548
0.1666693018980518	1.0	0.0910661703166983	549
0.1666693018980518	1.0	0.0908194567593597	550
0.1666693018980518	1.0	0.0913321431373167	551
0.1666693018980518	1.0	0.0918631355865396	552
0.1666693018980518	1.0	0.0922891142998315	553
0.1666693018980518	1.0	0.0920039461697049	554
0.1666693018980518	1.0	0.092079092189018	555
0.1666693018980518	1.0	0.0919758751579617	556
0.1666693018980518	1.0	0.0926180577243163	557
0.1666693018980518	1.0	0.0919270765690699	558
0.1666693018980518	1.0	0.0921998906932954	559
0.1666693018980518	1.0	0.0923108276346896	560
0.1666693018980518	1.0	0.0928254895262066	561
0.1666693018980518	1.0	0.0925336807694603	562
0.1666693018980518	1.0	0.0923569035107512	563
0.1666693018980518	1.0	0.0922565563290226	564
0.1666693018980518	1.0	0.092016118641104	565
0.1666693018980518	1.0	0.09117194843855	566
0.1666693018980518	1.0	0.0916994445739469	567
0.1666693018980518	1.0	0.0916205104259905	568
0.1666693018980518	1.0	0.0918691065761593	569
0.1666693018980518	1.0	0.091626190469595	570
0.1666693018980518	1.0	0.0920988550244274	571
0.1666693018980518	1.0	0.0923262928359376	572
0.1666693018980518	1.0	0.0920348373401936	573
0.1666693018980518	1.0	0.0915427347175143	574
0.1666693018980518	1.0	0.0905891500290871	575
0.1666693018980518	1.0	0.0907521075414944	576
0.1666693018980518	1.0	0.0909715147653569	577
0.1666693018980518	1.0	0.0917088051134634	578
0.1666693018980518	1.0	0.0911758587595785	579
0.1666693018980518	1.0	0.0912454867608418	580
0.1666693018980518	1.0	0.0912641679984706	581
0.1666693018980518	1.0	0.090806218666269	582
0.1666693018980518	1.0	0.0908202393736696	583
0.1666693018980518	1.0	0.0904005193513836	584
0.1666693018980518	1.0	0.0905417377860159	585
0.1666693018980518	1.0	0.089721885029268	586
0.1666693018980518	1.0	0.0895919605210671	587
0.1666693018980518	1.0	0.089567401704537	588
0.1666693018980518	1.0	0.0890415266152549	589
0.1666693018980518	1.0	0.0890009065822533	590
0.1666693018980518	1.0	0.0887719564690976	591
0.1666693018980518	1.0	0.0882358448317417	592
0.1666693018980518	1.0	0.0885084594936566	593
0.1666693018980518	1.0	0.0881257020626177	594
0.1666693018980518	1.0	0.0876464818632606	595
0.1666693018980518	1.0	0.0872374484289232	596
0.1666693018980518	1.0	0.0873458734018819	597
0.1666693018980518	1.0	0.0869324961962463	598
0.1666693018980518	1.0	0.0869140620156777	599
0.1666693018980518	1.0	0.0872118488030525	600
0.1666693018980518	1.0	0.0868441662749058	601
0.1666693018980518	1.0	0.0864652259641735	602
0.1666693018980518	1.0	0.0856483699554964	603
0.1666693018980518	1.0	0.0858271106304059	604
0.1666693018980518	1.0	0.0853465045752168	605
0.1666693018980518	1.0	0.0852220017838293	606
0.1666693018980518	1.0	0.0844272167479675	607
0.1666693018980518	1.0	0.0844250689726267	608
0.1666693018980518	1.0	0.0839372948533744	609
0.1666693018980518	1.0	0.0843387781192151	610
0.1666693018980518	1.0	0.0839638669825643	611
0.1666693018980518	1.0	0.0836842163599115	612
0.1666693018980518	1.0	0.0831174534240035	613
0.1666693018980518	1.0	0.0826110940677785	614
0.1666693018980518	1.0	0.0825722457996567	615
0.1666693018980518	1.0	0.0816215624845128	616
0.1666693018980518	1.0	0.0817319961049478	617
0.1666693018980518	1.0	0.0810430891279707	618
0.1666693018980518	1.0	0.080779938685457	619
0.1666693018980518	1.0	0.0811263476988628	620
0.1666693018980518	1.0	0.080234485704598	621
0.1666693018980518	1.0	0.0789895630146889	622
0.1666693018980518	1.0	0.0795690941572257	623
0.1666693018980518	1.0	0.0786257176881351	624
0.1666693018980518	1.0	0.0783180654962039	625
0.1666693018980518	1.0	0.0787616953887047	626
0.1666693018980518	1.0	0.0778535494762115	627
0.1666693018980518	1.0	0.0763726442576185	628
0.1666693018980518	1.0	0.0759495344136776	629
0.1666693018980518	1.0	0.0758621350337143	630
0.1666693018980518	1.0	0.0751878861236701	631
0.1666693018980518	1.0	0.0749095691957383	632
0.1666693018980518	1.0	0.0750217919324052	633
0.1666693018980518	1.0	0.0753395367064259	634
0.1666693018980518	1.0	0.0746940685747578	635
0.1666693018980518	1.0	0.0740608520826041	636
0.1666693018980518	1.0	0.0738326843243531	637
0.1666693018980518	1.0	0.0733005238829355	638
0.1666693018980518	1.0	0.0715219106374458	639
0.1666693018980518	1.0	0.0706719455116688	640
0.1666693018980518	1.0	0.0698939453268163	641
0.1666693018980518	1.0	0.0704597068171527	642
0.1666693018980518	1.0	0.0709187353054283	643
0.1666693018980518	1.0	0.0700541738224254	644
0.1666693018980518	1.0	0.0709039230733416	645
0.1666693018980518	1.0	0.0697120843979521	646
0.1666693018980518	1.0	0.0679962033955328	647
0.1666693018980518	1.0	0.068118066870928	648
0.1666693018980518	1.0	0.0681479845169455	649
0.1666693018980518	1.0	0.0675768036732688	650
0.1666693018980518	1.0	0.0670900378100136	651
0.1666693018980518	1.0	0.0668724693764944	652
0.1666693018980518	1.0	0.0666418649144872	653
0.1666693018980518	1.0	0.0654640787751521	654
0.1666693018980518	1.0	0.0659597305274583	655
0.1666693018980518	1.0	0.0662519116753395	656
0.1666693018980518	1.0	0.0657689801519809	657
0.1666693018980518	1.0	0.065387853595647	658
0.1666693018980518	1.0	0.0658111335355383	659
0.1666693018980518	1.0	0.0659452077467165	660
0.1666693018980518	1.0	0.0655482662198142	661
0.1666693018980518	1.0	0.0658195176106536	662
0.1666693018980518	1.0	0.0659804227636839	663
0.1666693018980518	1.0	0.0657873883384623	664
0.1666693018980518	1.0	0.065316047715642	665
0.1666693018980518	1.0	0.066230002201033	666
0.1666693018980518	1.0	0.0667140441079578	667
0.1666693018980518	1.0	0.065236863335995	668
0.1666693018980518	1.0	0.0657872994364609	669
0.1666693018980518	1.0	0.0655508840298474	670
0.1666693018980518	1.0	0.0657696326599766	671
0.1666693018980518	1.0	0.0664119201455984	672
0.1666693018980518	1.0	0.0660855157171408	673
0.1666693018980518	1.0	0.0655774493609641	674
0.1666693018980518	1.0	0.0651911959578561	675
0.1666693018980518	1.0	0.0646049611696114	676
0.1666693018980518	1.0	0.0639263062844559	677
0.1666693018980518	1.0	0.0635862747821682	678
0.1666693018980518	1.0	0.0628946103567173	679
0.1666693018980518	1.0	0.0622579615950954	680
0.1666693018980518	1.0	0.0616167047319978	681
0.1666693018980518	1.0	0.0605130760213928	682
0.1666693018980518	1.0	0.0599356962488167	683
0.1666693018980518	1.0	0.0599170031485294	684
0.1666693018980518	1.0	0.0590404308861605	685
0.1666693018980518	1.0	0.0585303779978631	686
0.1666693018980518	1.0	0.0585420382873378	687
0.1666693018980518	1.0	0.0569576679718295	688
0.1666693018980518	1.0	0.0551113868307672	689
0.1666693018980518	1.0	0.0554275911226373	690
0.1666693018980518	1.0	0.0541081979549794	691
0.1666693018980518	1.0	0.0526679329659664	692
0.1666693018980518	1.0	0.0521157374676782	693
0.1666693018980518	1.0	0.051897114612202	694
0.1666693018980518	1.0	0.0513748795886179	695
0.1666693018980518	1.0	0.0507925305663985	696
0.1666693018980518	1.0	0.0498694901284837	697
0.1666693018980518	1.0	0.0480690565206836	698
0.1666693018980518	1.0	0.0464904931454649	699
0.1666693018980518	1.0	0.0468673535113006	700
0.1666693018980518	1.0	0.0459362837580605	701
0.1666693018980518	1.0	0.0459493861799687	702
0.1666693018980518	1.0	0.0452116699331776	703
0.1666693018980518	1.0	0.0444666533069434	704
0.1666693018980518	1.0	0.0431721962653637	705
0.1666693018980518	1.0	0.0436641480931031	706
0.1666693018980518	1.0	0.0433236127222225	707
0.1666693018980518	1.0	0.0422767694165521	708
0.1666693018980518	1.0	0.0417514880634299	709
0.1666693018980518	1.0	0.0412356100167471	710
0.1666693018980518	1.0	0.0400534585445682	711
0.1666693018980518	1.0	0.0413201362389323	712
0.1666693018980518	1.0	0.0393450734154047	713
0.1666693018980518	1.0	0.038002015188469	714
0.1666693018980518	1.0	0.0370517370710317	715
0.1666693018980518	1.0	0.0376837546049629	716
0.1666693018980518	1.0	0.0358619862338807	717
0.1666693018980518	1.0	0.035747707728506	718
0.1666693018980518	1.0	0.0360116503699549	719
0.1666693018980518	1.0	0.035141842896838	720
0.1666693018980518	1.0	0.035141213317414	721
0.1666693018980518	1.0	0.0352529657496888	722
0.1666693018980518	1.0	0.0350018405936957	723
0.1666693018980518	1.0	0.0342834749240398	724
0.1666693018980518	1.0	0.034048373845255	725
0.1666693018980518	1.0	0.0344979942795568	726
0.1666693018980518	1.0	0.0339399209388436	727
0.1666693018980518	1.0	0.032878448678341	728
0.1666693018980518	1.0	0.0323663600542417	729
0.1666693018980518	1.0	0.0312967384817116	730
0.1666693018980518	1.0	0.0320407517477139	731
0.1666693018980518	1.0	0.0323869760005184	732
0.1666693018980518	1.0	0.0318292535779219	733
0.1666693018980518	1.0	0.0300851231040372	734
0.1666693018980518	1.0	0.0301925342211315	735
0.1666693018980518	1.0	0.0291036003183499	736
0.1666693018980518	1.0	0.028728559719781	737
0.1666693018980518	1.0	0.0288514627038859	738
0.1666693018980518	1.0	0.0287271825355074	739
0.1666693018980518	1.0	0.0287402827550414	740
0.1666693018980518	1.0	0.0284150157248745	741
0.1666693018980518	1.0	0.0296041611593056	742
0.1666693018980518	1.0	0.0291366051924907	743
0.1666693018980518	1.0	0.0295041269329207	744
0.1666693018980518	1.0	0.0317620556372647	745
0.1666693018980518	1.0	0.0303513907540342	746
0.1666693018980518	1.0	0.0300642961009467	747
0.1666693018980518	1.0	0.0286889543136546	748
0.1666693018980518	1.0	0.0278174988100647	749
0.1666693018980518	1.0	0.0290468545298989	750
0.1666693018980518	1.0	0.0289488124303543	751
0.1666693018980518	1.0	0.0286045607393411	752
0.1666693018980518	1.0	0.029480668580266	753
0.1666693018980518	1.0	0.0305605271640943	754
0.1666693018980518	1.0	0.0318076425994137	755
0.1666693018980518	1.0	0.0300058328089338	756
0.1666693018980518	1.0	0.0308882973019885	757
0.1666693018980518	1.0	0.0296943130858008	758
0.1666693018980518	1.0	0.0291400629740352	759
0.1666693018980518	1.0	0.0287797024455522	760
0.1666693018980518	1.0	0.0284196916300308	761
0.1666693018980518	1.0	0.0280895752439839	762
0.1666693018980518	1.0	0.0274353401416836	763
0.1666693018980518	1.0	0.0298148306957726	764
0.1666693018980518	1.0	0.0307939933499612	765
0.1666693018980518	1.0	0.0297019373465039	766
0.1666693018980518	1.0	0.0301831915736526	767
0.1666693018980518	1.0	0.0288174340459555	768
0.1666693018980518	1.0	0.0270592747492388	769
0.1666693018980518	1.0	0.0297027734215268	770
0.1666693018980518	1.0	0.0280120791304697	771
0.1666693018980518	1.0	0.0273208066503938	772
0.1666693018980518	1.0	0.027831266366304	773
0.1666693018980518	1.0	0.0281522229581474	774
0.1666693018980518	1.0	0.0275959821752238	775
0.1666693018980518	1.0	0.0284595413623813	776
0.1666693018980518	1.0	0.0289594864858989	777
0.1666693018980518	1.0	0.0287579875255663	778
0.1666693018980518	1.0	0.0281512108911008	779
0.1666693018980518	1.0	0.0299646653845882	780
0.1666693018980518	1.0	0.0297436410785232	781
0.1666693018980518	1.0	0.0306385354366292	782
0.1666693018980518	1.0	0.030063380667243	783
0.1666693018980518	1.0	0.0303042535521724	784
0.1666693018980518	1.0	0.0302194720544283	785
0.1666693018980518	1.0	0.0309076028507656	786
0.1666693018980518	1.0	0.031109118652453	787
0.1666693018980518	1.0	0.0317094452813952	788
0.1666693018980518	1.0	0.0328504606979393	789
0.1666693018980518	1.0	0.0328441194824366	790
0.1666693018980518	1.0	0.0340669172450987	791
0.1666693018980518	1.0	0.0336843664497841	792
0.1666693018980518	1.0	0.033900065959256	793
0.1666693018980518	1.0	0.0343509103408636	794
0.1666693018980518	1.0	0.0357120972524786	795
0.1666693018980518	1.0	0.0374109302137575	796
0.1666693018980518	1.0	0.0363613404506382	797
0.1666693018980518	1.0	0.0384891559194361	798
0.1666693018980518	1.0	0.038492251541183	799
0.1666693018980518	1.0	0.0403677689976808	800
0.1666693018980518	1.0	0.041713101152009	801
0.1666693018980518	1.0	0.0419483620409786	802
0.1666693018980518	1.0	0.0451239643408714	803
0.1666693018980518	1.0	0.0463049371450801	804
0.1666693018980518	1.0	0.0484904894521186	805
0.1666693018980518	1.0	0.0489443644561656	806
0.1666693018980518	1.0	0.0509171620826629	807
0.1666693018980518	1.0	0.0518081795135773	808
0.1666693018980518	1.0	0.0535322934340852	809
0.1666693018980518	1.0	0.0557997350578842	810
0.1666693018980518	1.0	0.0585665997164534	811
0.1666693018980518	1.0	0.0621578291839525	812
0.1666693018980518	1.0	0.062615379101287	813
0.1666693018980518	1.0	0.0649500688702466	814
0.1666693018980518	1.0	0.0692860483292609	815
0.1666693018980518	1.0	0.071473994181451	816
0.1666693018980518	1.0	0.0745969619720604	817
0.1666693018980518	1.0	0.0765882025736962	818
0.1666693018980518	1.0	0.0784986855049035	819
0.1666693018980518	1.0	0.0801058625982104	820
0.1666693018980518	1.0	0.081176034587196	821
0.1666693018980518	1.0	0.0823036763826174	822
0.1666693018980518	1.0	0.0851046520850967	823
0.1666693018980518	1.0	0.0894578903800868	824
0.1666693018980518	1.0	0.0908105339400107	825
0.1666693018980518	1.0	0.0938359694140131	826
0.1666693018980518	1.0	0.0952161934898572	827
0.1666693018980518	1.0	0.0963656008574224	828
0.1666693018980518	1.0	0.0979136203691788	829
0.1666693018980518	1.0	0.0984080495130905	830
0.1666693018980518	1.0	0.1022840028217709	831
0.1666693018980518	1.0	0.102285116254382	832
0.1666693018980518	1.0	0.105729477959273	833
0.1666693018980518	1.0	0.1086530322071837	834
0.1666693018980518	1.0	0.1122697443526396	835
0.1666693018980518	1.0	0.1156766513944681	836
0.1666693018980518	1.0	0.1177520681072123	837
0.1666693018980518	1.0	0.1200750772578424	838
0.1666693018980518	1.0	0.121848924213857	839
0.1666693018980518	1.0	0.1238505889652774	840
0.1666693018980518	1.0	0.1243748054790435	841
0.1666693018980518	1.0	0.1267074057169371	842
0.1666693018980518	1.0	0.1303470312178014	843
0.1666693018980518	1.0	0.1329615011881665	844
0.1666693018980518	1.0	0.1346370539188741	845
0.1666693018980518	1.0	0.1336085221381628	846
0.1666693018980518	1.0	0.1328651524924268	847
0.1666693018980518	1.0	0.1323457127287699	848
0.1666693018980518	1.0	0.1341135584970597	849
0.1666693018980518	1.0	0.1334439848704221	850
0.1666693018980518	1.0	0.1336128912817983	851
0.1666693018980518	1.0	0.1321248147956888	852
0.1666693018980518	1.0	0.1345526970329519	853
0.1666693018980518	1.0	0.1353515125522756	854
0.1666693018980518	1.0	0.1317686357319269	855
0.1666693018980518	1.0	0.1330064985751968	856
0.1666693018980518	1.0	0.1332528382014383	857
0.1666693018980518	1.0	0.132713551019678	858
0.1666693018980518	1.0	0.1310821371052635	859
0.1666693018980518	1.0	0.1299166359452377	860
0.1666693018980518	1.0	0.1298834956829968	861
0.1666693018980518	1.0	0.1304171556575402	862
0.1666693018980518	1.0	0.1312159177722527	863
0.1666693018980518	1.0	0.1314948670692488	864
0.1666693018980518	1.0	0.1303661206836525	865
0.1666693018980518	1.0	0.1277870307183851	866
0.1666693018980518	1.0	0.1267819435619055	867
0.1666693018980518	1.0	0.1269760938346807	868
0.1666693018980518	1.0	0.1290635282360375	869
0.1666693018980518	1.0	0.1288284707229805	870
0.1666693018980518	1.0	0.1315574878132089	871
0.1666693018980518	1.0	0.132467043973894	872
0.1666693018980518	1.0	0.1314796698957379	873
0.1666693018980518	1.0	0.1304335764883918	874
0.1666693018980518	1.0	0.132684428847077	875
0.1666693018980518	1.0	0.1329620841837	876
0.1666693018980518	1.0	0.1319437697303438	877
0.1666693018980518	1.0	0.1329632370644901	878
0.1666693018980518	1.0	0.132335237548141	879
0.1666693018980518	1.0	0.1326453567036967	880
0.1666693018980518	1.0	0.1327216389277264	881
0.1666693018980518	1.0	0.1317157781331929	882
0.1666693018980518	1.0	0.1315211375138555	883
0.1666693018980518	1.0	0.1315453672435151	884
0.1666693018980518	1.0	0.1327772320160452	885
0.1666693018980518	1.0	0.1323469307615375	886
0.1666693018980518	1.0	0.1306733795302416	887
0.1666693018980518	1.0	0.1281477546957157	888
0.1666693018980518	1.0	0.1280715484528192	889
0.1666693018980518	1.0	0.1274651807520927	890
0.1666693018980518	1.0	0.127337467334784	891
0.1666693018980518	1.0	0.1264003492561185	892
0.1666693018980518	1.0	0.1250149137436026	893
0.1666693018980518	1.0	0.1247512205793033	894
0.1666693018980518	1.0	0.1247501472825007	895
0.1666693018980518	1.0	0.1252630734829845	896
0.1666693018980518	1.0	0.1237892732476035	897
0.1666693018980518	1.0	0.1236153574507748	898
0.1666693018980518	1.0	0.1226603368659417	899
0.1666693018980518	1.0	0.1252872409017738	900
0.1666693018980518	1.0	0.126408122702829	901
0.1666693018980518	1.0	0.1276297009525924	902
0.1666693018980518	1.0	0.1274916085529535	903
0.1666693018980518	1.0	0.1270015662653441	904
0.1666693018980518	1.0	0.1261992983376198	905
0.1666693018980518	1.0	0.1264441455787995	906
0.1666693018980518	1.0	0.1269496046452811	907
0.1666693018980518	1.0	0.1277638876099166	908
0.1666693018980518	1.0	0.1260703539090279	909
0.1666693018980518	1.0	0.126117329329557	910
0.1666693018980518	1.0	0.125997806355503	911
0.1666693018980518	1.0	0.1257337685399964	912
0.1666693018980518	1.0	0.1257746421522556	913
0.1666693018980518	1.0	0.1260669546746564	914
0.1666693018980518	1.0	0.1260103496080761	915
0.1666693018980518	1.0	0.1240548706177481	916
0.1666693018980518	1.0	0.1261842322503996	917
0.1666693018980518	1.0	0.1244998573661827	918
0.1666693018980518	1.0	0.122754515316876	919
0.1666693018980518	1.0	0.1218259624360725	920
0.1666693018980518	1.0	0.1203682204978204	921
0.1666693018980518	1.0	0.1242113797230775	922
0.1666693018980518	1.0	0.1264660285896182	923
0.1666693018980518	1.0	0.1256137458025453	924
0.1666693018980518	1.0	0.1247047437404334	925
0.1666693018980518	1.0	0.124856424039541	926
0.1666693018980518	1.0	0.1242757521465136	927
0.1666693018980518	1.0	0.1243069097430129	928
0.1666693018980518	1.0	0.1240886043299793	929
0.1666693018980518	1.0	0.1245548434165992	930
0.1666693018980518	1.0	0.1256638389159138	931
0.1666693018980518	1.0	0.1296316477355336	932
0.1666693018980518	1.0	0.1255102339138027	933
0.1666693018980518	1.0	0.1260041296323241	934
0.1666693018980518	1.0	0.1251832161043581	935
0.1666693018980518	1.0	0.1249150119200949	936
0.1666693018980518	1.0	0.1263884253179198	937
0.1666693018980518	1.0	0.1254759701247784	938
0.1666693018980518	1.0	0.125297108437162	939
0.1666693018980518	1.0	0.1255503488985332	940
0.1666693018980518	1.0	0.124030641454252	941
0.1666693018980518	1.0	0.1225461552300263	942
0.1666693018980518	1.0	0.1227598200520621	943
0.1666693018980518	1.0	0.1226218191093643	944
0.1666693018980518	1.0	0.1216048535815423	945
0.1666693018980518	1.0	0.1220423525176429	946
0.1666693018980518	1.0	0.1209750174200935	947
0.1666693018980518	1.0	0.1238535694572653	948
0.1666693018980518	1.0	0.1219018625968442	949
0.1666693018980518	1.0	0.121820753884773	950
0.1666693018980518	1.0	0.1206573626330479	951
0.1666693018980518	1.0	0.1203457443149458	952
0.1666693018980518	1.0	0.1193605498346082	953
0.1666693018980518	1.0	0.1203415314075908	954
0.1666693018980518	1.0	0.1216512908548828	955
0.1666693018980518	1.0	0.1213605278732408	956
0.1666693018980518	1.0	0.1203037860949776	957
0.1666693018980518	1.0	0.119507744811375	958
0.1666693018980518	1.0	0.1214521745009181	959
0.1666693018980518	1.0	0.122019976183274	960
0.1666693018980518	1.0	0.1215682118173637	961
0.1666693018980518	1.0	0.1194647238890584	962
0.1666693018980518	1.0	0.1201399955715191	963
0.1666693018980518	1.0	0.1198818788718189	964
0.1666693018980518	1.0	0.120745679623226	965
0.1666693018980518	1.0	0.1190254906721848	966
0.1666693018980518	1.0	0.1178399582887268	967
0.1666693018980518	1.0	0.1211343250855647	968
0.1666693018980518	1.0	0.1213289557960203	969
0.1666693018980518	1.0	0.1213522449416003	970
0.1666693018980518	1.0	0.1203471823854172	971
0.1666693018980518	1.0	0.121638486259414	972
0.1666693018980518	1.0	0.1225343096611388	973
0.1666693018980518	1.0	0.1208290760743655	974
0.1666693018980518	1.0	0.1214534954188845	975
0.1666693018980518	1.0	0.1214342664545891	976
0.1666693018980518	1.0	0.1207494808518518	977
0.1666693018980518	1.0	0.1204753489698789	978
0.1666693018980518	1.0	0.1207617321187285	979
0.1666693018980518	1.0	0.1196486733849666	980
0.1666693018980518	1.0	0.1213895609606102	981
0.1666693018980518	1.0	0.121490062309551	982
0.1666693018980518	1.0	0.1234605482426249	983
0.1666693018980518	1.0	0.1221726205385483	984
0.1666693018980518	1.0	0.1190437824061444	985
0.1666693018980518	1.0	0.1180349028449461	986
0.1666693018980518	1.0	0.1205042691190543	987
0.1666693018980518	1.0	0.1207549763860246	988
0.1666693018980518	1.0	0.121565891032906	989
0.1666693018980518	1.0	0.1220287185304483	990
0.1666693018980518	1.0	0.1209932911706572	991
0.1666693018980518	1.0	0.1212185199088748	992
0.1666693018980518	1.0	0.1229852302836057	993
0.1666693018980518	1.0	0.1220304795135268	994
0.1666693018980518	1.0	0.1223646249794661	995
0.1666693018980518	1.0	0.1213624210234666	996
0.1666693018980518	1.0	0.1230379504673757	997
0.1666693018980518	1.0	0.1208653019722673	998
0.1666693018980518	1.0	0.1216145418223749	999
0.1666693018980518	1.0	0.1209283913756587	1000
0.1666693018980518	1.0	0.1208823888454985	1001
0.1666693018980518	1.0	0.1206369699876318	1002
0.1666693018980518	1.0	0.1225634952151722	1003
0.1666693018980518	1.0	0.121720548303497	1004
0.1666693018980518	1.0	0.1223620914597793	1005
0.1666693018980518	1.0	0.1200661833889815	1006
0.1666693018980518	1.0	0.12088364531044	1007
0.1666693018980518	1.0	0.1216774873884556	1008
0.1666693018980518	1.0	0.1227180821075851	1009
0.1666693018980518	1.0	0.1245458885297793	1010
0.1666693018980518	1.0	0.1245191016693772	1011
0.1666693018980518	1.0	0.1232195451349313	1012
0.1666693018980518	1.0	0.1245827836817495	1013
0.1666693018980518	1.0	0.1246940372564877	1014
0.1666693018980518	1.0	0.1247665296019159	1015
0.1666693018980518	1.0	0.1231631952102177	1016
0.1666693018980518	1.0	0.1219496912816194	1017
0.1666693018980518	1.0	0.1222285610985953	1018
0.1666693018980518	1.0	0.1228206255951172	1019
0.1666693018980518	1.0	0.1216182622832184	1020
0.1666693018980518	1.0	0.1219511325071626	1021
0.1666693018980518	1.0	0.1201328776262623	1022
0.1666693018980518	1.0	0.1201713452485924	1023
0.1666693018980518	1.0	0.1203466209205479	1024
0.1666693018980518	1.0	0.1210017684670825	1025
0.1666693018980518	1.0	0.1236695530553021	1026
0.1666693018980518	1.0	0.1244397326928016	1027
0.1666693018980518	1.0	0.1229510209018156	1028
0.1666693018980518	1.0	0.1245891242213956	1029
0.1666693018980518	1.0	0.1272681477544137	1030
0.1666693018980518	1.0	0.1259072106704543	1031
0.1666693018980518	1.0	0.1269036391267393	1032
0.1666693018980518	1.0	0.1263358980680873	1033
0.1666693018980518	1.0	0.1253737984447192	1034
0.1666693018980518	1.0	0.1261692629904336	1035
0.1666693018980518	1.0	0.1264298490759056	1036
0.1666693018980518	1.0	0.1247751944609351	1037
0.1666693018980518	1.0	0.1247214607548222	1038
0.1666693018980518	1.0	0.1230324942125612	1039
0.1666693018980518	1.0	0.1235132387779822	1040
0.1666693018980518	1.0	0.1226816950179321	1041
0.1666693018980518	1.0	0.1236928360894097	1042
0.1666693018980518	1.0	0.1246367616120474	1043
0.1666693018980518	1.0	0.1256693976215248	1044
0.1666693018980518	1.0	0.1256512764673274	1045
0.1666693018980518	1.0	0.1266106386617452	1046
0.1666693018980518	1.0	0.1247246884181318	1047
0.1666693018980518	1.0	0.1256974315856199	1048
0.1666693018980518	1.0	0.1245707159577092	1049
0.1666693018980518	1.0	0.1229877969186806	1050
0.1666693018980518	1.0	0.124199044613638	1051
0.1666693018980518	1.0	0.1250101594711943	1052
0.1666693018980518	1.0	0.1265981404510416	1053
0.1666693018980518	1.0	0.123364048950616	1054
0.1666693018980518	1.0	0.1223711684576632	1055
0.1666693018980518	1.0	0.1230194045602013	1056
0.1666693018980518	1.0	0.1230457512721112	1057
0.1666693018980518	1.0	0.1226652805023713	1058
0.1666693018980518	1.0	0.1248360692323411	1059
0.1666693018980518	1.0	0.1240432097765216	1060
0.1666693018980518	1.0	0.1250289260748786	1061
0.1666693018980518	1.0	0.1246013533986508	1062
0.1666693018980518	1.0	0.1255678903944704	1063
0.1666693018980518	1.0	0.1294809410988357	1064
0.1666693018980518	1.0	0.1287746456587486	1065
0.1666693018980518	1.0	0.1294940144148196	1066
0.1666693018980518	1.0	0.1305323890143014	1067
0.1666693018980518	1.0	0.1290073346309855	1068
0.1666693018980518	1.0	0.1280321830205379	1069
0.1666693018980518	1.0	0.1295570468714781	1070
0.1666693018980518	1.0	0.1311983357637507	1071
0.1666693018980518	1.0	0.1300555261838246	1072
0.1666693018980518	1.0	0.1293125822103081	1073
0.1666693018980518	1.0	0.1316542956455182	1074
0.1666693018980518	1.0	0.1307230603750422	1075
0.1666693018980518	1.0	0.1303451512231444	1076
0.1666693018980518	1.0	0.1279934885943423	1077
0.1666693018980518	1.0	0.1307952471973024	1078
0.1666693018980518	1.0	0.1321992937452938	1079
0.1666693018980518	1.0	0.131165241803348	1080
0.1666693018980518	1.0	0.1307899945563167	1081
0.1666693018980518	1.0	0.1286256192744034	1082
0.1666693018980518	1.0	0.1297003901374386	1083
0.1666693018980518	1.0	0.1271018177058231	1084
0.1666693018980518	1.0	0.1268964718913324	1085
0.1666693018980518	1.0	0.1274616972870789	1086
0.1666693018980518	1.0	0.1294437318046384	1087
0.1666693018980518	1.0	0.1292302769549567	1088
0.1666693018980518	1.0	0.1317410161847303	1089
0.1666693018980518	1.0	0.1315805286314649	1090
0.1666693018980518	1.0	0.1295253651758377	1091
0.1666693018980518	1.0	0.1333832358396983	1092
0.1666693018980518	1.0	0.1340858653445573	1093
0.1666693018980518	1.0	0.1331626496575786	1094
0.1666693018980518	1.0	0.1332436269941013	1095
0.1666693018980518	1.0	0.1361442039544491	1096
0.1666693018980518	1.0	0.135970872415182	1097
0.1666693018980518	1.0	0.135117068383147	1098
0.1666693018980518	1.0	0.1338695643070427	1099
0.1666693018980518	1.0	0.1345021032575314	1100
0.1666693018980518	1.0	0.1349997199062969	1101
0.1666693018980518	1.0	0.1349759774545969	1102
0.1666693018980518	1.0	0.1363356532550528	1103
0.1666693018980518	1.0	0.1333266209434986	1104
0.1666693018980518	1.0	0.1350592334314327	1105
0.1666693018980518	1.0	0.1370223453900509	1106
0.1666693018980518	1.0	0.1389038873187553	1107
0.1666693018980518	1.0	0.1384703938231835	1108
0.1666693018980518	1.0	0.1405087304288013	1109
0.1666693018980518	1.0	0.1410174852515296	1110
0.1666693018980518	1.0	0.1393248516314201	1111
0.1666693018980518	1.0	0.1401826298909035	1112
0.1666693018980518	1.0	0.1391778847915748	1113
0.1666693018980518	1.0	0.1400867330591119	1114
0.1666693018980518	1.0	0.1406174031423329	1115
0.1666693018980518	1.0	0.140825592318987	1116
0.1666693018980518	1.0	0.1406301066674131	1117
0.1666693018980518	1.0	0.1408093621975666	1118
0.1666693018980518	1.0	0.1415082574889685	1119
0.1666693018980518	1.0	0.1425380887331561	1120
0.1666693018980518	1.0	0.1412468951003589	1121
0.1666693018980518	1.0	0.1406696694867596	1122
0.1666693018980518	1.0	0.1425550050410357	1123
0.1666693018980518	1.0	0.1424088991539304	1124
0.1666693018980518	1.0	0.1419359312819074	1125
0.1666693018980518	1.0	0.1443530445308302	1126
0.1666693018980518	1.0	0.1455181120408852	1127
0.1666693018980518	1.0	0.144274461883623	1128
0.1666693018980518	1.0	0.146633675310906	1129
0.1666693018980518	1.0	0.1490764652621006	1130
0.1666693018980518	1.0	0.147325404338643	1131
0.1666693018980518	1.0	0.1471004233574694	1132
0.1666693018980518	1.0	0.1474794580033093	1133
0.1666693018980518	1.0	0.1481580593129753	1134
0.1666693018980518	1.0	0.1489126128724673	1135
0.1666693018980518	1.0	0.1508402210895204	1136
0.1666693018980518	1.0	0.1490338799085325	1137
0.1666693018980518	1.0	0.149125932155965	1138
0.1666693018980518	1.0	0.1516255353158438	1139
0.1666693018980518	1.0	0.1506666638900374	1140
0.1666693018980518	1.0	0.1494868974484332	1141
0.1666693018980518	1.0	0.1510655140429734	1142
0.1666693018980518	1.0	0.1527297704364245	1143
0.1666693018980518	1.0	0.1506501977846757	1144
0.1666693018980518	1.0	0.1517309589434876	1145
0.1666693018980518	1.0	0.151406971590431	1146
0.1666693018980518	1.0	0.1509182470749795	1147
0.1666693018980518	1.0	0.1502412812084387	1148
0.1666693018980518	1.0	0.1506099465008365	1149
0.1666693018980518	1.0	0.1487552576252222	1150
0.1666693018980518	1.0	0.1496676526033271	1151
0.1666693018980518	1.0	0.1508558236645573	1152
0.1666693018980518	1.0	0.1527415466637275	1153
0.1666693018980518	1.0	0.1552340847188564	1154
0.1666693018980518	1.0	0.1545580840016921	1155
0.1666693018980518	1.0	0.15521483321098	1156
0.1666693018980518	1.0	0.1541688131413	1157
0.1666693018980518	1.0	0.1553156881791495	1158
0.1666693018980518	1.0	0.1598784856839138	1159
0.1666693018980518	1.0	0.1588762834634616	1160
0.1666693018980518	1.0	0.1628217944971371	1161
0.1666693018980518	1.0	0.1610056278477	1162
0.1666693018980518	1.0	0.1598347943093226	1163
0.1666693018980518	1.0	0.1601280121839942	1164
0.1666693018980518	1.0	0.1601847877582803	1165
0.1666693018980518	1.0	0.1622124092897154	1166
0.1666693018980518	1.0	0.1596674804547398	1167
0.1666693018980518	1.0	0.157936982157358	1168
0.1666693018980518	1.0	0.1570501412341499	1169
0.1666693018980518	1.0	0.1605480410533398	1170
0.1666693018980518	1.0	0.1599089887568769	1171
0.1666693018980518	1.0	0.1598777527375395	1172
0.1666693018980518	1.0	0.1596622989104445	1173
0.1666693018980518	1.0	0.159932070997677	1174
0.1666693018980518	1.0	0.1609067047573634	1175
0.1666693018980518	1.0	0.160462153727968	1176
0.1666693018980518	1.0	0.1629418761340685	1177
0.1666693018980518	1.0	0.1632276288655721	1178
0.1666693018980518	1.0	0.1623451293419539	1179
0.1666693018980518	1.0	0.165088882189031	1180
0.1666693018980518	1.0	0.1674771644048923	1181
0.1666693018980518	1.0	0.1639478833136466	1182
0.1666693018980518	1.0	0.1659703385068951	1183
0.1666693018980518	1.0	0.1639112307347248	1184
0.1666693018980518	1.0	0.1640753464313253	1185
0.1666693018980518	1.0	0.1636317781517696	1186
0.1666693018980518	1.0	0.1649753516199683	1187
0.1666693018980518	1.0	0.1666877280981693	1188
0.1666693018980518	1.0	0.1656028217327439	1189
0.1666693018980518	1.0	0.1632734600151059	1190
0.1666693018980518	1.0	0.1658727851274808	1191
0.1666693018980518	1.0	0.1672315641916373	1192
0.1666693018980518	1.0	0.1686063191731193	1193
0.1666693018980518	1.0	0.1678289345124371	1194
0.1666693018980518	1.0	0.1674814491593606	1195
0.1666693018980518	1.0	0.1685572747583152	1196
0.1666693018980518	1.0	0.1707877752044384	1197
0.1666693018980518	1.0	0.1721763466587711	1198
0.1666693018980518	1.0	0.1735899781053501	1199
0.1666693018980518	1.0	0.1748842894351053	1200
0.1666693018980518	1.0	0.1771680468472186	1201
0.1666693018980518	1.0	0.1774431942917804	1202
0.1666693018980518	1.0	0.1801719871464635	1203
0.1666693018980518	1.0	0.1799884900765493	1204
0.1666693018980518	1.0	0.1807995083147876	1205
0.1666693018980518	1.0	0.1778257059092587	1206
0.1666693018980518	1.0	0.1779884152940431	1207
0.1666693018980518	1.0	0.1768635804256234	1208
0.1666693018980518	1.0	0.177086019952594	1209
0.1666693018980518	1.0	0.176962325693429	1210
0.1666693018980518	1.0	0.1764756042585278	1211
0.1666693018980518	1.0	0.1765269618629703	1212
0.1666693018980518	1.0	0.1786473915682545	1213
0.1666693018980518	1.0	0.178782676538551	1214
0.1666693018980518	1.0	0.1811880732625735	1215
0.1666693018980518	1.0	0.1794444549428196	1216
0.1666693018980518	1.0	0.179969729699629	1217
0.1666693018980518	1.0	0.1792866412085486	1218
0.1666693018980518	1.0	0.1792667567036827	1219
0.1666693018980518	1.0	0.1805155432974906	1220
0.1666693018980518	1.0	0.1813242575694007	1221
0.1666693018980518	1.0	0.1821303880298797	1222
0.1666693018980518	1.0	0.1821762999616092	1223
0.1666693018980518	1.0	0.1827751746824766	1224
0.1666693018980518	1.0	0.1816003372394163	1225
0.1666693018980518	1.0	0.1840972246924747	1226
0.1666693018980518	1.0	0.1838617681703863	1227
0.1666693018980518	1.0	0.1840530784419468	1228
0.1666693018980518	1.0	0.1861870224825696	1229
0.1666693018980518	1.0	0.1845403982287799	1230
0.1666693018980518	1.0	0.1873588139234373	1231
0.1666693018980518	1.0	0.1891244042527728	1232
0.1666693018980518	1.0	0.1891782680837288	1233
0.1666693018980518	1.0	0.1912890563667717	1234
0.1666693018980518	1.0	0.1896540478752825	1235
0.1666693018980518	1.0	0.1888198672852098	1236
0.1666693018980518	1.0	0.1892398906926271	1237
0.1666693018980518	1.0	0.1917426937748579	1238
0.1666693018980518	1.0	0.1915132801800887	1239
0.1666693018980518	1.0	0.1934240773894024	1240
0.1666693018980518	1.0	0.1907830169276367	1241
0.1666693018980518	1.0	0.1928955147470417	1242
0.1666693018980518	1.0	0.1921122983646009	1243
0.1666693018980518	1.0	0.1947117530088914	1244
0.1666693018980518	1.0	0.1931241025570576	1245
0.1666693018980518	1.0	0.1950664583215602	1246
0.1666693018980518	1.0	0.1941508801836456	1247
0.1666693018980518	1.0	0.1951990631071318	1248
0.1666693018980518	1.0	0.1973883143752309	1249
0.1666693018980518	1.0	0.2014258289416153	1250
0.1666693018980518	1.0	0.2015183682992172	1251
0.1666693018980518	1.0	0.2052043409814485	1252
0.1666693018980518	1.0	0.2029534998183778	1253
0.1666693018980518	1.0	0.2008208310979848	1254
0.1666693018980518	1.0	0.1984517751144245	1255
0.1666693018980518	1.0	0.1980752888690939	1256
0.1666693018980518	1.0	0.1983880603623909	1257
0.1666693018980518	1.0	0.1986334904344023	1258
0.1666693018980518	1.0	0.1980485572692894	1259
0.1666693018980518	1.0	0.1970439543571635	1260
0.1666693018980518	1.0	0.1988719686836729	1261
0.1666693018980518	1.0	0.1968287815939661	1262
0.1666693018980518	1.0	0.1976891764076307	1263
0.1666693018980518	1.0	0.197105558649144	1264
0.1666693018980518	1.0	0.1969142602093611	1265
0.1666693018980518	1.0	0.19584208825578	1266
0.1666693018980518	1.0	0.1980997581309924	1267
0.1666693018980518	1.0	0.199503096203203	1268
0.1666693018980518	1.0	0.2029470698538021	1269
0.1666693018980518	1.0	0.201504261917974	1270
0.1666693018980518	1.0	0.2017590522639196	1271
0.1666693018980518	1.0	0.2033795654098965	1272
0.1666693018980518	1.0	0.2047378721479442	1273
0.1666693018980518	1.0	0.2042959593228029	1274
0.1666693018980518	1.0	0.2040891260478412	1275
0.1666693018980518	1.0	0.2059362479430057	1276
0.1666693018980518	1.0	0.2040666678668905	1277
0.1666693018980518	1.0	0.2032579882606248	1278
0.1666693018980518	1.0	0.2049574151953383	1279
0.1666693018980518	1.0	0.2077405497081317	1280
0.1666693018980518	1.0	0.2083660992848623	1281
0.1666693018980518	1.0	0.2034492234013286	1282
0.1666693018980518	1.0	0.201091739124351	1283
0.1666693018980518	1.0	0.2014712374576822	1284
0.1666693018980518	1.0	0.204013187107992	1285
0.1666693018980518	1.0	0.2055740599834668	1286
0.1666693018980518	1.0	0.2028428196246958	1287
0.1666693018980518	1.0	0.2016197935273408	1288
0.1666693018980518	1.0	0.2012128490615085	1289
0.1666693018980518	1.0	0.2024377122363078	1290
0.1666693018980518	1.0	0.2004873201381159	1291
0.1666693018980518	1.0	0.203296510614447	1292
0.1666693018980518	1.0	0.2045618947107833	1293
0.1666693018980518	1.0	0.205999081980123	1294
0.1666693018980518	1.0	0.2036093333732885	1295
0.1666693018980518	1.0	0.2069795854788982	1296
0.1666693018980518	1.0	0.2069250480560373	1297
0.1666693018980518	1.0	0.208090722441351	1298
0.1666693018980518	1.0	0.2095609799128351	1299
0.1666693018980518	1.0	0.2095326702726556	1300
0.1666693018980518	1.0	0.2089895307079004	1301
0.1666693018980518	1.0	0.2110634240880854	1302
0.1666693018980518	1.0	0.2098123442418107	1303
0.1666693018980518	1.0	0.2078264245696827	1304
0.1666693018980518	1.0	0.2077670811641725	1305
0.1666693018980518	1.0	0.2098070964379164	1306
0.1666693018980518	1.0	0.2108411436014461	1307
0.1666693018980518	1.0	0.2154104085610704	1308
0.1666693018980518	1.0	0.2149458682928311	1309
0.1666693018980518	1.0	0.2133556884944477	1310
0.1666693018980518	1.0	0.2123240873197467	1311
0.1666693018980518	1.0	0.2087490761256787	1312
0.1666693018980518	1.0	0.2108221121168626	1313
0.1666693018980518	1.0	0.2111862428492688	1314
0.1666693018980518	1.0	0.2134164077748494	1315
0.1666693018980518	1.0	0.2128147923886371	1316
0.1666693018980518	1.0	0.2144957684831774	1317
0.1666693018980518	1.0	0.2162617575580205	1318
0.1666693018980518	1.0	0.2150276394567801	1319
0.1666693018980518	1.0	0.2139205750467888	1320
0.1666693018980518	1.0	0.2162198972863088	1321
0.1666693018980518	1.0	0.2164246104229195	1322
0.1666693018980518	1.0	0.218101555387541	1323
0.1666693018980518	1.0	0.2149743210960737	1324
0.1666693018980518	1.0	0.2134975635360956	1325
0.1666693018980518	1.0	0.2118083113841631	1326
0.1666693018980518	1.0	0.2116616935745373	1327
0.1666693018980518	1.0	0.2130124180580893	1328
0.1666693018980518	1.0	0.214449673872267	1329
0.1666693018980518	1.0	0.2167921515132563	1330
0.1666693018980518	1.0	0.2170180329571114	1331
0.1666693018980518	1.0	0.216236032532194	1332
0.1666693018980518	1.0	0.2164743341674341	1333
0.1666693018980518	1.0	0.2196686577482483	1334
0.1666693018980518	1.0	0.2194605726642629	1335
0.1666693018980518	1.0	0.2204282247860361	1336
0.1666693018980518	1.0	0.2158695566435572	1337
0.1666693018980518	1.0	0.2185257338178088	1338
0.1666693018980518	1.0	0.2172703165247919	1339
0.1666693018980518	1.0	0.2183854346218813	1340
0.1666693018980518	1.0	0.2212028260000398	1341
0.1666693018980518	1.0	0.2223402037936876	1342
0.1666693018980518	1.0	0.2204991372155459	1343
0.1666693018980518	1.0	0.2185182432467177	1344
0.1666693018980518	1.0	0.2197262398515692	1345
0.1666693018980518	1.0	0.2195556966732751	1346
0.1666693018980518	1.0	0.2192280318507058	1347
0.1666693018980518	1.0	0.2195432742625321	1348
0.1666693018980518	1.0	0.2205221716989536	1349
0.1666693018980518	1.0	0.2224387632303281	1350
0.1666693018980518	1.0	0.2271182139709927	1351
0.1666693018980518	1.0	0.2260062209083327	1352
0.1666693018980518	1.0	0.2261764992005791	1353
0.1666693018980518	1.0	0.2280151980192049	1354
0.1666693018980518	1.0	0.2258692563465502	1355
0.1666693018980518	1.0	0.227368341211184	1356
0.1666693018980518	1.0	0.2236083046859353	1357
0.1666693018980518	1.0	0.2240547910910223	1358
0.1666693018980518	1.0	0.2246226586006348	1359
0.1666693018980518	1.0	0.2235125239402042	1360
0.1666693018980518	1.0	0.2216205261751167	1361
0.1666693018980518	1.0	0.2184770467650856	1362
0.1666693018980518	1.0	0.2222091741559124	1363
0.1666693018980518	1.0	0.2221529418963392	1364
0.1666693018980518	1.0	0.2219368054104966	1365
0.1666693018980518	1.0	0.2198562016400591	1366
0.1666693018980518	1.0	0.222238436082246	1367
0.1666693018980518	1.0	0.2221434034581174	1368
0.1666693018980518	1.0	0.2230640495742075	1369
0.1666693018980518	1.0	0.2229624100420674	1370
0.1666693018980518	1.0	0.2231417207875236	1371
0.1666693018980518	1.0	0.222397661567615	1372
0.1666693018980518	1.0	0.2248930572470686	1373
0.1666693018980518	1.0	0.2278144271846267	1374
0.1666693018980518	1.0	0.2282096275688604	1375
0.1666693018980518	1.0	0.2272676576256989	1376
0.1666693018980518	1.0	0.2268798444250165	1377
0.1666693018980518	1.0	0.2256120349111259	1378
0.1666693018980518	1.0	0.22691339965385	1379
0.1666693018980518	1.0	0.226172985440698	1380
0.1666693018980518	1.0	0.2286396670543056	1381
0.1666693018980518	1.0	0.2306004208637676	1382
0.1666693018980518	1.0	0.2328887601465115	1383
0.1666693018980518	1.0	0.2306093833104065	1384
0.1666693018980518	1.0	0.2333845084924001	1385
0.1666693018980518	1.0	0.2347504499095799	1386
0.1666693018980518	1.0	0.2337500755185553	1387
0.1666693018980518	1.0	0.2363937227934464	1388
0.1666693018980518	1.0	0.2315348052192763	1389
0.1666693018980518	1.0	0.2334350279326791	1390
0.1666693018980518	1.0	0.2333685968458983	1391
0.1666693018980518	1.0	0.2342921377224877	1392
0.1666693018980518	1.0	0.235244464639681	1393
0.1666693018980518	1.0	0.2354295572969041	1394
0.1666693018980518	1.0	0.2364365680570043	1395
0.1666693018980518	1.0	0.235770897261572	1396
0.1666693018980518	1.0	0.2372782636414087	1397
0.1666693018980518	1.0	0.2361264011831721	1398
0.1666693018980518	1.0	0.2367378208489255	1399
0.1666693018980518	1.0	0.2389440810409335	1400
0.1666693018980518	1.0	0.2404979574141456	1401
0.1666693018980518	1.0	0.2427082904221378	1402
0.1666693018980518	1.0	0.2412807879781224	1403
0.1666693018980518	1.0	0.241914802018937	1404
0.1666693018980518	1.0	0.2428489809869826	1405
0.1666693018980518	1.0	0.2412788586922866	1406
0.1666693018980518	1.0	0.2407507767120127	1407
0.1666693018980518	1.0	0.2428746331939546	1408
0.1666693018980518	1.0	0.2423896985076955	1409
0.1666693018980518	1.0	0.2407205000033672	1410
0.1666693018980518	1.0	0.238638289219421	1411
0.1666693018980518	1.0	0.2383879991507532	1412
0.1666693018980518	1.0	0.2407377204581235	1413
0.1666693018980518	1.0	0.2397589560102999	1414
0.1666693018980518	1.0	0.2411261736453331	1415
0.1666693018980518	1.0	0.2422606152971131	1416
0.1666693018980518	1.0	0.2438983872589923	1417
0.1666693018980518	1.0	0.2428479672217048	1418
0.1666693018980518	1.0	0.2459211965346939	1419
0.1666693018980518	1.0	0.2481101428241717	1420
0.1666693018980518	1.0	0.2466268934931466	1421
0.1666693018980518	1.0	0.2457246754060067	1422
0.1666693018980518	1.0	0.2448742624885365	1423
0.1666693018980518	1.0	0.2429726093344813	1424
0.1666693018980518	1.0	0.2449452440269906	1425
0.1666693018980518	1.0	0.2436358946155254	1426
0.1666693018980518	1.0	0.2483535078218142	1427
0.1666693018980518	1.0	0.2501834798493659	1428
0.1666693018980518	1.0	0.2513651203522378	1429
0.1666693018980518	1.0	0.2504668921989371	1430
0.1666693018980518	1.0	0.2482887573126731	1431
0.1666693018980518	1.0	0.247637238006235	1432
0.1666693018980518	1.0	0.2480612681059155	1433
0.1666693018980518	1.0	0.2495649349873515	1434
0.1666693018980518	1.0	0.2515414023603834	1435
0.1666693018980518	1.0	0.253757345281886	1436
0.1666693018980518	1.0	0.2575777257317655	1437
0.1666693018980518	1.0	0.2578836032394749	1438
0.1666693018980518	1.0	0.2600967447947249	1439
0.1666693018980518	1.0	0.2624098658839859	1440
0.1666693018980518	1.0	0.2634292070893704	1441
0.1666693018980518	1.0	0.2633881726497619	1442
0.1666693018980518	1.0	0.2647018373473209	1443
0.1666693018980518	1.0	0.2615414419999905	1444
0.1666693018980518	1.0	0.261101822892597	1445
0.1666693018980518	1.0	0.262443195903474	1446
0.1666693018980518	1.0	0.2639662871166133	1447
0.1666693018980518	1.0	0.2662366162645765	1448
0.1666693018980518	1.0	0.2659888144184397	1449
0.1666693018980518	1.0	0.2653115065029824	1450
0.1666693018980518	1.0	0.2698729217341833	1451
0.1666693018980518	1.0	0.272067571409649	1452
0.1666693018980518	1.0	0.2749745316631846	1453
0.1666693018980518	1.0	0.2772950565997181	1454
0.1666693018980518	1.0	0.2794808693479105	1455
0.1666693018980518	1.0	0.2815174694811894	1456
0.1666693018980518	1.0	0.2806783383351459	1457
0.1666693018980518	1.0	0.2796241134190266	1458
0.1666693018980518	1.0	0.2819080106981041	1459
0.1666693018980518	1.0	0.2798464026719267	1460
0.1666693018980518	1.0	0.278617817827785	1461
0.1666693018980518	1.0	0.2791767436267341	1462
0.1666693018980518	1.0	0.2809201858512673	1463
0.1666693018980518	1.0	0.2815111020415959	1464
0.1666693018980518	1.0	0.2835064377207453	1465
0.1666693018980518	1.0	0.2869933609571242	1466
0.1666693018980518	1.0	0.283485255735002	1467
0.1666693018980518	1.0	0.2823464518653043	1468
0.1666693018980518	1.0	0.2848588406119874	1469
0.1666693018980518	1.0	0.2897583644788956	1470
0.1666693018980518	1.0	0.2889698200003547	1471
0.1666693018980518	1.0	0.293274845293983	1472
0.1666693018980518	1.0	0.295250007856901	1473
0.1666693018980518	1.0	0.2958119696894572	1474
0.1666693018980518	1.0	0.2986234901962009	1475
0.1666693018980518	1.0	0.3002697214237583	1476
0.1666693018980518	1.0	0.3023624191933464	1477
0.1666693018980518	1.0	0.3001384846773846	1478
0.1666693018980518	1.0	0.3001355327076598	1479
0.1666693018980518	1.0	0.3035455847704997	1480
0.1666693018980518	1.0	0.3043855734455405	1481
0.1666693018980518	1.0	0.3035630043746336	1482
0.1666693018980518	1.0	0.3062376711887212	1483
0.1666693018980518	1.0	0.3052587367520044	1484
0.1666693018980518	1.0	0.3077050224240973	1485
0.1666693018980518	1.0	0.3074721250719689	1486
0.1666693018980518	1.0	0.3069606771415875	1487
0.1666693018980518	1.0	0.3121785532404098	1488
0.1666693018980518	1.0	0.3138513462909311	1489
0.1666693018980518	1.0	0.3112132038991108	1490
0.1666693018980518	1.0	0.3170450261258943	1491
0.1666693018980518	1.0	0.3133347674991664	1492
0.1666693018980518	1.0	0.3140351995823661	1493
0.1666693018980518	1.0	0.3156520369037906	1494
0.1666693018980518	1.0	0.3185406203383318	1495
0.1666693018980518	1.0	0.3175857766104644	1496
0.1666693018980518	1.0	0.3230974118996021	1497
0.1666693018980518	1.0	0.3261459376724478	1498
0.1666693018980518	1.0	0.3299709092553837	1499
0.1666693018980518	1.0	0.3306933371867173	1500
0.1666693018980518	1.0	0.3346209868876577	1501


==> data/Power_output_k2.dat <==
Closest	COMP	SAC	t
0.1666693018980518	1.0	0.0039877129429495	0
0.1666693018980518	1.0	0.000740875928414	1
0.1666693018980518	1.0	0.0006419642032306	2
0.1666693018980518	1.0	0.0004747501148576	3
0.1666693018980518	1.0	0.0003519028015539	4
0.1666693018980518	1.0	0.0003101205905818	5
0.1666693018980518	1.0	0.0002537496193042	6
0.1666693018980518	1.0	0.0002406168694621	7
0.1666693018980518	1.0	0.0002379959873128	8
0.1666693018980518	1.0	0.0002243936676187	9
0.1666693018980518	1.0	0.0002040123512527	10
0.1666693018980518	1.0	0.0001765795841488	11
0.1666693018980518	1.0	0.0001577238125575	12
0.1666693018980518	1.0	0.000135248334175	13
0.1666693018980518	1.0	0.000123835954134	14
0.1666693018980518	1.0	0.0001150495500676	15
0.1666693018980518	1.0	0.0001159749966733	16
0.1666693018980518	1.0	0.0001295998451671	17
0.1666693018980518	1.0	0.0001708564600017	18
0.1666693018980518	1.0	0.0002443822215092	19
0.1666693018980518	1.0	0.000380994402914	20
0.1666693018980518	1.0	0.0006114905864181	21
0.1666693018980518	1.0	0.0009558894522571	22
0.1666693018980518	1.0	0.0013920377143126	23
0.1666693018980518	1.0	0.0018545359734381	24
0.1666693018980518	1.0	0.0021951316259284	25
0.1666693018980518	1.0	0.0024542718119249	26
0.1666693018980518	1.0	0.0026622996959802	27
0.1666693018980518	1.0	0.0028357562440844	28
0.1666693018980518	1.0	0.0028975687403024	29
0.1666693018980518	1.0	0.0027830915775339	30
0.1666693018980518	1.0	0.0026734199765387	31
0.1666693018980518	1.0	0.0026265344895854	32
0.1666693018980518	1.0	0.0025596256355641	33
0.1666693018980518	1.0	0.0025189580168363	34
0.1666693018980518	1.0	0.0025469821765651	35
0.1666693018980518	1.0	0.0024900461196955	36
0.1666693018980518	1.0	0.0024229783166686	37
0.1666693018980518	1.0	0.0024206900272488	38
0.1666693018980518	1.0	0.0024186818196907	39
0.1666693018980518	1.0	0.0023094001533075	40
0.1666693018980518	1.0	0.0023637036098592	41
0.1666693018980518	1.0	0.0023918305265949	42
0.1666693018980518	1.0	0.0024321375113023	43
0.1666693018980518	1.0	0.0024692159488908	44
0.1666693018980518	1.0	0.0024737138855034	45
0.1666693018980518	1.0	0.0025202279708203	46
0.1666693018980518	1.0	0.002577714132579	47
0.1666693018980518	1.0	0.0026190891392669	48
0.1666693018980518	1.0	0.0026415668115038	49
0.1666693018980518	1.0	0.0026885157486332	50
0.1666693018980518	1.0	0.0026233888040877	51
0.1666693018980518	1.0	0.0026679917074986	52
0.1666693018980518	1.0	0.0027086009295214	53
0.1666693018980518	1.0	0.0026934287617892	54
0.1666693018980518	1.0	0.0027083691352831	55
0.1666693018980518	1.0	0.0027438538938851	56
0.1666693018980518	1.0	0.0026618433533604	57
0.1666693018980518	1.0	0.0026557185666897	58
0.1666693018980518	1.0	0.0026742783971946	59
0.1666693018980518	1.0	0.0027473870946774	60
0.1666693018980518	1.0	0.0027379252530964	61
0.1666693018980518	1.0	0.0027632818986027	62
0.1666693018980518	1.0	0.0028447568559169	63
0.1666693018980518	1.0	0.002897691655607	64
0.1666693018980518	1.0	0.0029308207427557	65
0.1666693018980518	1.0	0.0029818426168542	66
0.1666693018980518	1.0	0.0030997345842492	67
0.1666693018980518	1.0	0.0031917329709237	68
0.1666693018980518	1.0	0.0032864219738765	69
0.1666693018980518	1.0	0.0034538907336134	70
0.1666693018980518	1.0	0.0035143568256039	71
0.1666693018980518	1.0	0.0034910946110465	72
0.1666693018980518	1.0	0.0034604164005156	73
0.1666693018980518	1.0	0.0034038285800318	74
0.1666693018980518	1.0	0.0033730889363126	75
0.1666693018980518	1.0	0.0032046907074342	76
0.1666693018980518	1.0	0.0030054526345381	77
0.1666693018980518	1.0	0.0028420347560224	78
0.1666693018980518	1.0	0.0026590328370137	79
0.1666693018980518	1.0	0.0025212397148322	80
0.1666693018980518	1.0	0.0023038020068363	81
0.1666693018980518	1.0	0.0021606584903853	82
0.1666693018980518	1.0	0.0021327517555955	83
0.1666693018980518	1.0	0.0020481443115387	84
0.1666693018980518	1.0	0.0019689394379496	85
0.1666693018980518	1.0	0.0019486774153429	86
0.1666693018980518	1.0	0.0019656035353418	87
0.1666693018980518	1.0	0.0019466435897619	88
0.1666693018980518	1.0	0.0019858285020659	89
0.1666693018980518	1.0	0.0020064523474101	90
0.1666693018980518	1.0	0.0020595619222593	91
0.1666693018980518	1.0	0.0020275468215965	92
0.1666693018980518	1.0	0.0020176756237129	93
0.1666693018980518	1.0	0.0019729486132243	94
0.1666693018980518	1.0	0.0018821048443019	95
0.1666693018980518	1.0	0.0018154388690415	96
0.1666693018980518	1.0	0.0017197055570892	97
0.1666693018980518	1.0	0.0016609436121998	98
0.1666693018980518	1.0	0.0016197170053569	99
0.1666693018980518	1.0	0.0015094930259743	100
0.1666693018980518	1.0	0.001451128299786	101
0.1666693018980518	1.0	0.0014078186300324	102
0.1666693018980518	1.0	0.0013691003038129	103
0.1666693018980518	1.0	0.0013213394785619	104
0.1666693018980518	1.0	0.0012907591855987	105
0.1666693018980518	1.0	0.0012242499856319	106
0.1666693018980518	1.0	0.0011788691212879	107
0.1666693018980518	1.0	0.0011243994181469	108
0.1666693018980518	1.0	0.0010765072049942	109
0.1666693018980518	1.0	0.0010267657838417	110
0.1666693018980518	1.0	0.0009776244986137	111
0.1666693018980518	1.0	0.0009315940547198	112
0.1666693018980518	1.0	0.0009116916881031	113
0.1666693018980518	1.0	0.0008813334311249	114
0.1666693018980518	1.0	0.0008487965758954	115
0.1666693018980518	1.0	0.0008038536924921	116
0.1666693018980518	1.0	0.0007725582608137	117
0.1666693018980518	1.0	0.0007387248379185	118
0.1666693018980518	1.0	0.0007167762956311	119
0.1666693018980518	1.0	0.0006873422581123	120
0.1666693018980518	1.0	0.0006571299093633	121
0.1666693018980518	1.0	0.0006485587942133	122
0.1666693018980518	1.0	0.0006241783940902	123
0.1666693018980518	1.0	0.0006135553248202	124
0.1666693018980518	1.0	0.0006026090813181	125
0.1666693018980518	1.0	0.0005982326790388	126
0.1666693018980518	1.0	0.000577746871277	127
0.1666693018980518	1.0	0.0005604220526319	128
0.1666693018980518	1.0	0.0005422879669424	129
0.1666693018980518	1.0	0.0005276925839834	130
0.1666693018980518	1.0	0.0004959115075736	131
0.1666693018980518	1.0	0.0004728449762772	132
0.1666693018980518	1.0	0.0004433255728874	133
0.1666693018980518	1.0	0.0003972667914822	134
0.1666693018980518	1.0	0.0003578324953373	135
0.1666693018980518	1.0	0.0003224873902507	136
0.1666693018980518	1.0	0.0002921424109447	137
0.1666693018980518	1.0	0.0002636689837276	138
0.1666693018980518	1.0	0.0002318108676577	139
0.1666693018980518	1.0	0.0002045824091028	140
0.1666693018980518	1.0	0.0001772978176304	141
0.1666693018980518	1.0	0.0001607492585161	142
0.1666693018980518	1.0	0.0001400377612248	143
0.1666693018980518	1.0	0.0001258790797625	144
0.1666693018980518	1.0	0.0001086551368024	145
0.1666693018980518	1.0	9.705414161523772e-05	146
0.1666693018980518	1.0	8.43388660418991e-05	147
0.1666693018980518	1.0	7.15433054027142e-05	148
0.1666693018980518	1.0	6.364395623351185e-05	149
0.1666693018980518	1.0	5.608193828445281e-05	150
0.1666693018980518	1.0	5.010607690160975e-05	151
0.1666693018980518	1.0	4.405429063526899e-05	152
0.1666693018980518	1.0	3.809194466281351e-05	153
0.1666693018980518	1.0	3.353863021991392e-05	154
0.1666693018980518	1.0	3.007217122376314e-05	155
0.1666693018980518	1.0	2.752354080364597e-05	156
0.1666693018980518	1.0	2.3461255598886123e-05	157
0.1666693018980518	1.0	2.1499668037801216e-05	158
0.1666693018980518	1.0	1.920299899826062e-05	159
0.1666693018980518	1.0	1.831283464363049e-05	160
0.1666693018980518	1.0	1.708238399961413e-05	161
0.1666693018980518	1.0	1.6136630279900726e-05	162
0.1666693018980518	1.0	1.6265798416443112e-05	163
0.1666693018980518	1.0	1.7359608863421955e-05	164
0.1666693018980518	1.0	1.8729951658453497e-05	165
0.1666693018980518	1.0	2.03850844868207e-05	166
0.1666693018980518	1.0	2.1766151913052854e-05	167
0.1666693018980518	1.0	2.5242136539226855e-05	168
0.1666693018980518	1.0	2.9048945867679815e-05	169
0.1666693018980518	1.0	3.301030113293003e-05	170
0.1666693018980518	1.0	3.933728052053096e-05	171
0.1666693018980518	1.0	4.9146437592691656e-05	172
0.1666693018980518	1.0	5.941739043273506e-05	173
0.1666693018980518	1.0	7.216740489070849e-05	174
0.1666693018980518	1.0	8.615310292831808e-05	175
0.1666693018980518	1.0	0.0001088145776556	176
0.1666693018980518	1.0	0.0001302916534811	177
0.1666693018980518	1.0	0.0001563434149384	178
0.1666693018980518	1.0	0.0001868952620507	179
0.1666693018980518	1.0	0.0002331021529764	180
0.1666693018980518	1.0	0.0002761564379204	181
0.1666693018980518	1.0	0.0003382867692031	182
0.1666693018980518	1.0	0.0004071941116356	183
0.1666693018980518	1.0	0.0004848998054322	184
0.1666693018980518	1.0	0.0005781947113511	185
0.1666693018980518	1.0	0.00068717314361	186
0.1666693018980518	1.0	0.0008008194390458	187
0.1666693018980518	1.0	0.000938772847025	188
0.1666693018980518	1.0	0.0010805362533781	189
0.1666693018980518	1.0	0.0012453826074705	190
0.1666693018980518	1.0	0.0014355449655414	191
0.1666693018980518	1.0	0.0016078423677475	192
0.1666693018980518	1.0	0.0018047497989346	193
0.1666693018980518	1.0	0.0020636316320672	194
0.1666693018980518	1.0	0.0023126288506525	195
0.1666693018980518	1.0	0.0026236827596127	196
0.1666693018980518	1.0	0.0029601296406088	197
0.1666693018980518	1.0	0.0032449902496556	198
0.1666693018980518	1.0	0.0036051200068859	199
0.1666693018980518	1.0	0.0039455937807128	200
0.1666693018980518	1.0	0.0043792801290282	201
0.1666693018980518	1.0	0.0048082359466586	202
0.1666693018980518	1.0	0.0052942788622988	203
0.1666693018980518	1.0	0.0058002757613622	204
0.1666693018980518	1.0	0.0062927757010166	205
0.1666693018980518	1.0	0.006861803967647	206
0.1666693018980518	1.0	0.007379007512297	207
0.1666693018980518	1.0	0.0080563065500607	208
0.1666693018980518	1.0	0.0086470280992142	209
0.1666693018980518	1.0	0.0093427711870543	210
0.1666693018980518	1.0	0.0101110163065988	211
0.1666693018980518	1.0	0.0108978296002501	212
0.1666693018980518	1.0	0.0117100218088499	213
0.1666693018980518	1.0	0.0125353099130426	214
0.1666693018980518	1.0	0.013308434010887	215
0.1666693018980518	1.0	0.0142977776373035	216
0.1666693018980518	1.0	0.0150787433499414	217
0.1666693018980518	1.0	0.0160745712622139	218
0.1666693018980518	1.0	0.0166834532613937	219
0.1666693018980518	1.0	0.0175609624071945	220
0.1666693018980518	1.0	0.0183440014890033	221
0.1666693018980518	1.0	0.018974710841577	222
0.1666693018980518	1.0	0.0195779922375403	223
0.1666693018980518	1.0	0.0201980854431357	224
0.1666693018980518	1.0	0.020777995878849	225
0.1666693018980518	1.0	0.0212753583626357	226
0.1666693018980518	1.0	0.0217953789127609	227
0.1666693018980518	1.0	0.0223053714491126	228
0.1666693018980518	1.0	0.0227991126144022	229
0.1666693018980518	1.0	0.0230995050609232	230
0.1666693018980518	1.0	0.0234037007917564	231
0.1666693018980518	1.0	0.023704310965006	232
0.1666693018980518	1.0	0.0240637384187899	233
0.1666693018980518	1.0	0.0244183022452688	234
0.1666693018980518	1.0	0.0246775638274195	235
0.1666693018980518	1.0	0.0248975829303921	236
0.1666693018980518	1.0	0.0254312922259674	237
0.1666693018980518	1.0	0.0256411207697712	238
0.1666693018980518	1.0	0.0260082229046756	239
0.1666693018980518	1.0	0.026328804689541	240
0.1666693018980518	1.0	0.0264753001626661	241
0.1666693018980518	1.0	0.0265341995502163	242
0.1666693018980518	1.0	0.0268078895903545	243
0.1666693018980518	1.0	0.027228871426278	244
0.1666693018980518	1.0	0.0275621348246869	245
0.1666693018980518	1.0	0.027707615421825	246
0.1666693018980518	1.0	0.0278636249613997	247
0.1666693018980518	1.0	0.0282336447421411	248
0.1666693018980518	1.0	0.0282885381662335	249
0.1666693018980518	1.0	0.0283300301870061	250
0.1666693018980518	1.0	0.0284094130829566	251
0.1666693018980518	1.0	0.0284316533683586	252
0.1666693018980518	1.0	0.0286783030336891	253
0.1666693018980518	1.0	0.0287656891108809	254
0.1666693018980518	1.0	0.0287398407593135	255
0.1666693018980518	1.0	0.0294094211634369	256
0.1666693018980518	1.0	0.0292160125116832	257
0.1666693018980518	1.0	0.029171036702669	258
0.1666693018980518	1.0	0.0292143133216928	259
0.1666693018980518	1.0	0.0293795504327732	260
0.1666693018980518	1.0	0.0296600095052975	261
0.1666693018980518	1.0	0.0296670249235831	262
0.1666693018980518	1.0	0.0296776513026708	263
0.1666693018980518	1.0	0.0297283236337209	264
0.1666693018980518	1.0	0.0297636338834213	265
0.1666693018980518	1.0	0.0298292323359057	266
0.1666693018980518	1.0	0.0296569698235425	267
0.1666693018980518	1.0	0.0295793476708229	268
0.1666693018980518	1.0	0.0295295654262302	269
0.1666693018980518	1.0	0.0294497128270499	270
0.1666693018980518	1.0	0.0293428414115191	271
0.1666693018980518	1.0	0.0292191211531201	272
0.1666693018980518	1.0	0.0291703552143335	273
0.1666693018980518	1.0	0.0291150154623369	274
0.1666693018980518	1.0	0.0290594290804762	275
0.1666693018980518	1.0	0.0290420816044787	276
0.1666693018980518	1.0	0.0289031673924922	277
0.1666693018980518	1.0	0.0288254133474713	278
0.1666693018980518	1.0	0.0286405849041046	279
0.1666693018980518	1.0	0.0287167140222203	280
0.1666693018980518	1.0	0.0287982585181823	281
0.1666693018980518	1.0	0.0284412294131859	282
0.1666693018980518	1.0	0.0283943274281144	283
0.1666693018980518	1.0	0.0281893853526894	284
0.1666693018980518	1.0	0.0280792882790954	285
0.1666693018980518	1.0	0.0281279673386268	286
0.1666693018980518	1.0	0.0284756581038724	287
0.1666693018980518	1.0	0.0283331768035687	288
0.1666693018980518	1.0	0.0281177938919918	289
0.1666693018980518	1.0	0.0279432601745789	290
0.1666693018980518	1.0	0.027941456188848	291
0.1666693018980518	1.0	0.0280702518720098	292
0.1666693018980518	1.0	0.0278727699420773	293
0.1666693018980518	1.0	0.0277480287034251	294
0.1666693018980518	1.0	0.0275342892333127	295
0.1666693018980518	1.0	0.0273849766247521	296
0.1666693018980518	1.0	0.0273054251934022	297
0.1666693018980518	1.0	0.0273112161874539	298
0.1666693018980518	1.0	0.0273412390450843	299
0.1666693018980518	1.0	0.0274268122663152	300
0.1666693018980518	1.0	0.0275215022805124	301
0.1666693018980518	1.0	0.0275260992038724	302
0.1666693018980518	1.0	0.0273655967368441	303
0.1666693018980518	1.0	0.0269850418908707	304
0.1666693018980518	1.0	0.0266542127421594	305
0.1666693018980518	1.0	0.0262506015156532	306
0.1666693018980518	1.0	0.0259997461826485	307
0.1666693018980518	1.0	0.0259626276762895	308
0.1666693018980518	1.0	0.0258450604659704	309
0.1666693018980518	1.0	0.0258264759166285	310
0.1666693018980518	1.0	0.0255923123677308	311
0.1666693018980518	1.0	0.0253936141313123	312
0.1666693018980518	1.0	0.0253868044000421	313
0.1666693018980518	1.0	0.0251727999656493	314
0.1666693018980518	1.0	0.0249737059164479	315
0.1666693018980518	1.0	0.0245756128140186	316
0.1666693018980518	1.0	0.0245947039258601	317
0.1666693018980518	1.0	0.0245034605400539	318
0.1666693018980518	1.0	0.0240728614694011	319
0.1666693018980518	1.0	0.0239845356676685	320
0.1666693018980518	1.0	0.0238323410485995	321
0.1666693018980518	1.0	0.0236326549226105	322
0.1666693018980518	1.0	0.023482055566594	323
0.1666693018980518	1.0	0.0232526755061736	324
0.1666693018980518	1.0	0.0230159609781515	325
0.1666693018980518	1.0	0.0227251331533473	326
0.1666693018980518	1.0	0.022724465447478	327
0.1666693018980518	1.0	0.022737249555052	328
0.1666693018980518	1.0	0.0224738196987487	329
0.1666693018980518	1.0	0.0221318705704944	330
0.1666693018980518	1.0	0.0220337141801411	331
0.1666693018980518	1.0	0.0219956177682387	332
0.1666693018980518	1.0	0.0216598910975883	333
0.1666693018980518	1.0	0.0214024611247755	334
0.1666693018980518	1.0	0.0211965796521549	335
0.1666693018980518	1.0	0.0209471075129869	336
0.1666693018980518	1.0	0.020702523729579	337
0.1666693018980518	1.0	0.0204620695513915	338
0.1666693018980518	1.0	0.0202584872538164	339
0.1666693018980518	1.0	0.0200317591543813	340
0.1666693018980518	1.0	0.0196377407910887	341
0.1666693018980518	1.0	0.0189201638994568	342
0.1666693018980518	1.0	0.0182966079148992	343
0.1666693018980518	1.0	0.0175827065454371	344
0.1666693018980518	1.0	0.0171158423067875	345
0.1666693018980518	1.0	0.0168849848059507	346
0.1666693018980518	1.0	0.0162463372730514	347
0.1666693018980518	1.0	0.0154096834619669	348
0.1666693018980518	1.0	0.0146423211879128	349
0.1666693018980518	1.0	0.0139430574909062	350
0.1666693018980518	1.0	0.0130821000833918	351
0.1666693018980518	1.0	0.0125425796507149	352
0.1666693018980518	1.0	0.0119502036013895	353
0.1666693018980518	1.0	0.011254206679004	354
0.1666693018980518	1.0	0.0107038755271425	355
0.1666693018980518	1.0	0.0101378635141852	356
0.1666693018980518	1.0	0.0093988445583879	357
0.1666693018980518	1.0	0.0087301985566158	358
0.1666693018980518	1.0	0.0082246405284465	359
0.1666693018980518	1.0	0.007973444975747	360
0.1666693018980518	1.0	0.0076685732782118	361
0.1666693018980518	1.0	0.0072954074118146	362
0.1666693018980518	1.0	0.0068128572633107	363
0.1666693018980518	1.0	0.0066875502330174	364
0.1666693018980518	1.0	0.006552278601007	365
0.1666693018980518	1.0	0.0064594098150348	366
0.1666693018980518	1.0	0.0065184513550466	367
0.1666693018980518	1.0	0.0066670963249053	368
0.1666693018980518	1.0	0.0067594423043896	369
0.1666693018980518	1.0	0.0069608077760987	370
0.1666693018980518	1.0	0.0074059611677905	371
0.1666693018980518	1.0	0.0077717533298175	372
0.1666693018980518	1.0	0.0082673037379188	373
0.1666693018980518	1.0	0.0089724624416113	374
0.1666693018980518	1.0	0.0095354102431583	375
0.1666693018980518	1.0	0.0100558939914295	376
0.1666693018980518	1.0	0.0105963563894945	377
0.1666693018980518	1.0	0.0116578808744157	378
0.1666693018980518	1.0	0.0122142312959608	379
0.1666693018980518	1.0	0.0132813871334399	380
0.1666693018980518	1.0	0.0142844960852849	381
0.1666693018980518	1.0	0.0151930599735261	382
0.1666693018980518	1.0	0.0163599033950908	383
0.1666693018980518	1.0	0.0171481786065133	384
0.1666693018980518	1.0	0.018311343830402	385
0.1666693018980518	1.0	0.0194312144630659	386
0.1666693018980518	1.0	0.0208849322224665	387
0.1666693018980518	1.0	0.021854213053758	388
0.1666693018980518	1.0	0.0231802099819458	389
0.1666693018980518	1.0	0.0239970434668571	390
0.1666693018980518	1.0	0.0252619678841361	391
0.1666693018980518	1.0	0.0267521583093698	392
0.1666693018980518	1.0	0.0278836021085456	393
0.1666693018980518	1.0	0.0290805707600463	394
0.1666693018980518	1.0	0.0302130564015523	395
0.1666693018980518	1.0	0.0312741027160186	396
0.1666693018980518	1.0	0.0316456347206864	397
0.1666693018980518	1.0	0.0328294336998948	398
0.1666693018980518	1.0	0.033505793445203	399
0.1666693018980518	1.0	0.0350425375121464	400
0.1666693018980518	1.0	0.035740186542408	401
0.1666693018980518	1.0	0.0360843877816075	402
0.1666693018980518	1.0	0.036335159826889	403
0.1666693018980518	1.0	0.0369623641240803	404
0.1666693018980518	1.0	0.0380692945099094	405
0.1666693018980518	1.0	0.0387849407370983	406
0.1666693018980518	1.0	0.0392723750175291	407
0.1666693018980518	1.0	0.0393640626734943	408
0.1666693018980518	1.0	0.0401611982142824	409
0.1666693018980518	1.0	0.0407855873761377	410
0.1666693018980518	1.0	0.0412786559830266	411
0.1666693018980518	1.0	0.0419569743573696	412
0.1666693018980518	1.0	0.0420683926042176	413
0.1666693018980518	1.0	0.0426418985454844	414
0.1666693018980518	1.0	0.043043539762565	415
0.1666693018980518	1.0	0.0440199451389006	416
0.1666693018980518	1.0	0.0447802871344176	417
0.1666693018980518	1.0	0.045590293846295	418
0.1666693018980518	1.0	0.0461622759001629	419
0.1666693018980518	1.0	0.0461930591939551	420
0.1666693018980518	1.0	0.0465273870148185	421
0.1666693018980518	1.0	0.0465401222275269	422
0.1666693018980518	1.0	0.0469634768525523	423
0.1666693018980518	1.0	0.0475850682942456	424
0.1666693018980518	1.0	0.0475964125855074	425
0.1666693018980518	1.0	0.0478866476006005	426
0.1666693018980518	1.0	0.0484444030654986	427
0.1666693018980518	1.0	0.0485679029763489	428
0.1666693018980518	1.0	0.0483811580393414	429
0.1666693018980518	1.0	0.0491957656125001	430
0.1666693018980518	1.0	0.0496113243177471	431
0.1666693018980518	1.0	0.0501803361117367	432
0.1666693018980518	1.0	0.0504790280207995	433
0.1666693018980518	1.0	0.0512048501383886	434
0.1666693018980518	1.0	0.052097979219842	435
0.1666693018980518	1.0	0.0523322144001964	436
0.1666693018980518	1.0	0.0524610203520108	437
0.1666693018980518	1.0	0.0528667262333576	438
0.1666693018980518	1.0	0.0528682872960479	439
0.1666693018980518	1.0	0.0530483075713776	440
0.1666693018980518	1.0	0.0534127315082744	441
0.1666693018980518	1.0	0.054017503762717	442
0.1666693018980518	1.0	0.0547871824591998	443
0.1666693018980518	1.0	0.0551907881378234	444
0.1666693018980518	1.0	0.0556482972294019	445
0.1666693018980518	1.0	0.0560217938716378	446
0.1666693018980518	1.0	0.0567644778826667	447
0.1666693018980518	1.0	0.0571018876081768	448
0.1666693018980518	1.0	0.0565918915729382	449
0.1666693018980518	1.0	0.0568502978408178	450
0.1666693018980518	1.0	0.0570923822464832	451
0.1666693018980518	1.0	0.0574183940975218	452
0.1666693018980518	1.0	0.0578320014661709	453
0.1666693018980518	1.0	0.0584906177729225	454
0.1666693018980518	1.0	0.0581634531800613	455
0.1666693018980518	1.0	0.0582258435450937	456
0.1666693018980518	1.0	0.0580785010591914	457
0.1666693018980518	1.0	0.0578097255166177	458
0.1666693018980518	1.0	0.0582643933531879	459
0.1666693018980518	1.0	0.0585309869385875	460
0.1666693018980518	1.0	0.0578851051507374	461
0.1666693018980518	1.0	0.0574792619527329	462
0.1666693018980518	1.0	0.0575604726966404	463
0.1666693018980518	1.0	0.0588466258997241	464
0.1666693018980518	1.0	0.0572987182877676	465
0.1666693018980518	1.0	0.0574321671268845	466
0.1666693018980518	1.0	0.0573442061737093	467
0.1666693018980518	1.0	0.0574959296749127	468
0.1666693018980518	1.0	0.0573516418782024	469
0.1666693018980518	1.0	0.0579048401504859	470
0.1666693018980518	1.0	0.0571163826694504	471
0.1666693018980518	1.0	0.0574270701426346	472
0.1666693018980518	1.0	0.0576089621393069	473
0.1666693018980518	1.0	0.0586270608996178	474
0.1666693018980518	1.0	0.0580149282923439	475
0.1666693018980518	1.0	0.0576162686659931	476
0.1666693018980518	1.0	0.0576442577700354	477
0.1666693018980518	1.0	0.0576833574139466	478
0.1666693018980518	1.0	0.0578845899002093	479
0.1666693018980518	1.0	0.0569452423840108	480
0.1666693018980518	1.0	0.056970810412132	481
0.1666693018980518	1.0	0.0574418099400854	482
0.1666693018980518	1.0	0.056467589033787	483
0.1666693018980518	1.0	0.0563954482232077	484
0.1666693018980518	1.0	0.05591819594555	485
0.1666693018980518	1.0	0.05560193314897	486
0.1666693018980518	1.0	0.0544894651880195	487
0.1666693018980518	1.0	0.0546628948269919	488
0.1666693018980518	1.0	0.0538856530150227	489
0.1666693018980518	1.0	0.0541980068687949	490
0.1666693018980518	1.0	0.0532582118834235	491
0.1666693018980518	1.0	0.0532686667372564	492
0.1666693018980518	1.0	0.0532174299815272	493
0.1666693018980518	1.0	0.052541054291975	494
0.1666693018980518	1.0	0.0524332063377663	495
0.1666693018980518	1.0	0.0514927973405555	496
0.1666693018980518	1.0	0.0509811772419704	497
0.1666693018980518	1.0	0.0498230427891513	498
0.1666693018980518	1.0	0.049104253676736	499
0.1666693018980518	1.0	0.0485716794223798	500
0.1666693018980518	1.0	0.0479228046054094	501
0.1666693018980518	1.0	0.04683532575823	502
0.1666693018980518	1.0	0.0467543212154523	503
0.1666693018980518	1.0	0.0454602136402154	504
0.1666693018980518	1.0	0.0445964031242019	505
0.1666693018980518	1.0	0.043756374413846	506
0.1666693018980518	1.0	0.0428704614659538	507
0.1666693018980518	1.0	0.0415361956410086	508
0.1666693018980518	1.0	0.0410691010924325	509
0.1666693018980518	1.0	0.0400802833304918	510
0.1666693018980518	1.0	0.0392855800250832	511
0.1666693018980518	1.0	0.0399990006946205	512
0.1666693018980518	1.0	0.0404502152473205	513
0.1666693018980518	1.0	0.0385069491213071	514
0.1666693018980518	1.0	0.0379078962691071	515
0.1666693018980518	1.0	0.0371114433659653	516
0.1666693018980518	1.0	0.0351872109921316	517
0.1666693018980518	1.0	0.0347356277500618	518
0.1666693018980518	1.0	0.0347257855057696	519
0.1666693018980518	1.0	0.0344840570841575	520
0.1666693018980518	1.0	0.0331885964332664	521
0.1666693018980518	1.0	0.0331093375276708	522
0.1666693018980518	1.0	0.032321250328073	523
0.1666693018980518	1.0	0.0313729919132006	524
0.1666693018980518	1.0	0.0305026961470846	525
0.1666693018980518	1.0	0.0296084639156174	526
0.1666693018980518	1.0	0.0289619289493346	527
0.1666693018980518	1.0	0.02794858936216	528
0.1666693018980518	1.0	0.0279731481172409	529
0.1666693018980518	1.0	0.0284499995584484	530
0.1666693018980518	1.0	0.0274057971459923	531
0.1666693018980518	1.0	0.0260701237565395	532
0.1666693018980518	1.0	0.0253494979332475	533
0.1666693018980518	1.0	0.024933203637025	534
0.1666693018980518	1.0	0.0246123447670009	535
0.1666693018980518	1.0	0.02439308400441	536
0.1666693018980518	1.0	0.0243373030911365	537
0.1666693018980518	1.0	0.0239596984548898	538
0.1666693018980518	1.0	0.0225183090194489	539
0.1666693018980518	1.0	0.0221585951148474	540
0.1666693018980518	1.0	0.0220447039616256	541
0.1666693018980518	1.0	0.0217629253314061	542
0.1666693018980518	1.0	0.0210247258630131	543
0.1666693018980518	1.0	0.0204102723815803	544
0.1666693018980518	1.0	0.0204074240460042	545
0.1666693018980518	1.0	0.0204860440110405	546
0.1666693018980518	1.0	0.0209002008369331	547
0.1666693018980518	1.0	0.0203188040574239	548
0.1666693018980518	1.0	0.0196279099144327	549
0.1666693018980518	1.0	0.0196541189070171	550
0.1666693018980518	1.0	0.0197843822240811	551
0.1666693018980518	1.0	0.0198615753173665	552
0.1666693018980518	1.0	0.019831056923703	553
0.1666693018980518	1.0	0.0186779709716691	554
0.1666693018980518	1.0	0.0184968116897599	555
0.1666693018980518	1.0	0.0183218837834383	556
0.1666693018980518	1.0	0.0177826379669147	557
0.1666693018980518	1.0	0.0170423453260228	558
0.1666693018980518	1.0	0.0170663336814187	559
0.1666693018980518	1.0	0.0175287816976077	560
0.1666693018980518	1.0	0.0174415537796321	561
0.1666693018980518	1.0	0.0169933574696469	562
0.1666693018980518	1.0	0.017147085293678	563
0.1666693018980518	1.0	0.0161515946164725	564
0.1666693018980518	1.0	0.0159080489723834	565
0.1666693018980518	1.0	0.0152209465265193	566
0.1666693018980518	1.0	0.0155962551737265	567
0.1666693018980518	1.0	0.0153648529153218	568
0.1666693018980518	1.0	0.0153016653759074	569
0.1666693018980518	1.0	0.0155732399526561	570
0.1666693018980518	1.0	0.0158436617249827	571
0.1666693018980518	1.0	0.0161981069639746	572
0.1666693018980518	1.0	0.015820856158942	573
0.1666693018980518	1.0	0.0153460944495548	574
0.1666693018980518	1.0	0.0151970506917586	575
0.1666693018980518	1.0	0.0156899465131973	576
0.1666693018980518	1.0	0.0160952731262983	577
0.1666693018980518	1.0	0.0176312099743402	578
0.1666693018980518	1.0	0.0174125820080044	579
0.1666693018980518	1.0	0.0177962390259733	580
0.1666693018980518	1.0	0.0186891424363055	581
0.1666693018980518	1.0	0.0191312234549295	582
0.1666693018980518	1.0	0.0198771755380897	583
0.1666693018980518	1.0	0.0201382832973704	584
0.1666693018980518	1.0	0.0204961454334917	585
0.1666693018980518	1.0	0.0203758786118833	586
0.1666693018980518	1.0	0.0203224417518475	587
0.1666693018980518	1.0	0.0209084480470344	588
0.1666693018980518	1.0	0.0218852440450175	589
0.1666693018980518	1.0	0.0230299878033289	590
0.1666693018980518	1.0	0.0227917746041641	591
0.1666693018980518	1.0	0.0230354701135434	592
0.1666693018980518	1.0	0.0243027262080627	593
0.1666693018980518	1.0	0.0248588263099052	594
0.1666693018980518	1.0	0.0249921295952076	595
0.1666693018980518	1.0	0.0245178807348926	596
0.1666693018980518	1.0	0.0256279440820761	597
0.1666693018980518	1.0	0.026107962043499	598
0.1666693018980518	1.0	0.02712473227108	599
0.1666693018980518	1.0	0.027917883010618	600
0.1666693018980518	1.0	0.0292945536825613	601
0.1666693018980518	1.0	0.0305882255224661	602
0.1666693018980518	1.0	0.0298984050198832	603
0.1666693018980518	1.0	0.0311382529518153	604
0.1666693018980518	1.0	0.0315968064962502	605
0.1666693018980518	1.0	0.0329131621291971	606
0.1666693018980518	1.0	0.0338981602526285	607
0.1666693018980518	1.0	0.0346590523794607	608
0.1666693018980518	1.0	0.0348765799905693	609
0.1666693018980518	1.0	0.0362895025933614	610
0.1666693018980518	1.0	0.0368993798615318	611
0.1666693018980518	1.0	0.0370104608365927	612
0.1666693018980518	1.0	0.0384181444395821	613
0.1666693018980518	1.0	0.0395808626174404	614
0.1666693018980518	1.0	0.0416921565416815	615
0.1666693018980518	1.0	0.0428652013474915	616
0.1666693018980518	1.0	0.045364785604732	617
0.1666693018980518	1.0	0.046637125613049	618
0.1666693018980518	1.0	0.0480167988339184	619
0.1666693018980518	1.0	0.0497110827568737	620
0.1666693018980518	1.0	0.0509714367147951	621
0.1666693018980518	1.0	0.051654086407424	622
0.1666693018980518	1.0	0.0532915019676404	623
0.1666693018980518	1.0	0.054169622433594	624
0.1666693018980518	1.0	0.0548840529070779	625
0.1666693018980518	1.0	0.0566040585571884	626
0.1666693018980518	1.0	0.0582430465229136	627
0.1666693018980518	1.0	0.0602496706675942	628
0.1666693018980518	1.0	0.0625052338801627	629
0.1666693018980518	1.0	0.0641958020594426	630
0.1666693018980518	1.0	0.0646921797315263	631
0.1666693018980518	1.0	0.0649649259254573	632
0.1666693018980518	1.0	0.0666634640347112	633
0.1666693018980518	1.0	0.0686559168664594	634
0.1666693018980518	1.0	0.0688621931080645	635
0.1666693018980518	1.0	0.0682103698987142	636
0.1666693018980518	1.0	0.0679747905820496	637
0.1666693018980518	1.0	0.0673231277975567	638
0.1666693018980518	1.0	0.0649172984786857	639
0.1666693018980518	1.0	0.063813338836547	640
0.1666693018980518	1.0	0.0620542669548272	641
0.1666693018980518	1.0	0.0618153465024072	642
0.1666693018980518	1.0	0.0594461427081014	643
0.1666693018980518	1.0	0.0570114566863383	644
0.1666693018980518	1.0	0.0554361888069316	645
0.1666693018980518	1.0	0.052450309851396	646
0.1666693018980518	1.0	0.0496056919219052	647
0.1666693018980518	1.0	0.0479984906050573	648
0.1666693018980518	1.0	0.0462502301623213	649
0.1666693018980518	1.0	0.044685543621935	650
0.1666693018980518	1.0	0.0425834166676271	651
0.1666693018980518	1.0	0.0409066301452622	652
0.1666693018980518	1.0	0.0387515761788364	653
0.1666693018980518	1.0	0.0363092687117441	654
0.1666693018980518	1.0	0.0342571291110431	655
0.1666693018980518	1.0	0.0334697461915404	656
0.1666693018980518	1.0	0.0328993355469916	657
0.1666693018980518	1.0	0.0310513312402232	658
0.1666693018980518	1.0	0.0304011105055555	659
0.1666693018980518	1.0	0.0289731177547394	660
0.1666693018980518	1.0	0.0279135571062657	661
0.1666693018980518	1.0	0.0276974670789856	662
0.1666693018980518	1.0	0.0262272853410661	663
0.1666693018980518	1.0	0.0250060101846016	664
0.1666693018980518	1.0	0.0240770110853951	665
0.1666693018980518	1.0	0.0236245810502578	666
0.1666693018980518	1.0	0.0233514542138811	667
0.1666693018980518	1.0	0.0218321430301667	668
0.1666693018980518	1.0	0.0213049048261477	669
0.1666693018980518	1.0	0.0205638863474912	670
0.1666693018980518	1.0	0.0202134025896729	671
0.1666693018980518	1.0	0.0203372014053744	672
0.1666693018980518	1.0	0.019485035341423	673
0.1666693018980518	1.0	0.0184765179582941	674
0.1666693018980518	1.0	0.0175349504045414	675
0.1666693018980518	1.0	0.0169225298726329	676
0.1666693018980518	1.0	0.0160439824033334	677
0.1666693018980518	1.0	0.0157295501994429	678
0.1666693018980518	1.0	0.0155999504202671	679
0.1666693018980518	1.0	0.0149473386553051	680
0.1666693018980518	1.0	0.0144980999975764	681
0.1666693018980518	1.0	0.0140322495533493	682
0.1666693018980518	1.0	0.013802856111152	683
0.1666693018980518	1.0	0.0131789653810524	684
0.1666693018980518	1.0	0.0128227239668537	685
0.1666693018980518	1.0	0.0127968369724103	686
0.1666693018980518	1.0	0.0129944136270731	687
0.1666693018980518	1.0	0.0121712210799791	688
0.1666693018980518	1.0	0.0120360197304775	689
0.1666693018980518	1.0	0.0123084601390041	690
0.1666693018980518	1.0	0.0121510054068205	691
0.1666693018980518	1.0	0.0116766965457739	692
0.1666693018980518	1.0	0.0124217356125858	693
0.1666693018980518	1.0	0.0129598187780351	694
0.1666693018980518	1.0	0.0140233602509786	695
0.1666693018980518	1.0	0.0146693982556154	696
0.1666693018980518	1.0	0.0139381326646951	697
0.1666693018980518	1.0	0.0137760999596884	698
0.1666693018980518	1.0	0.0135287624830757	699
0.1666693018980518	1.0	0.0151771224328838	700
0.1666693018980518	1.0	0.0154053742756035	701
0.1666693018980518	1.0	0.0167804093520399	702
0.1666693018980518	1.0	0.0168986111247894	703
0.1666693018980518	1.0	0.017495348188647	704
0.1666693018980518	1.0	0.0178468517170279	705
0.1666693018980518	1.0	0.0191959718286711	706
0.1666693018980518	1.0	0.0199710552224644	707
0.1666693018980518	1.0	0.0190508607324058	708
0.1666693018980518	1.0	0.019807803835693	709
0.1666693018980518	1.0	0.0207687143959847	710
0.1666693018980518	1.0	0.0211392188700861	711
0.1666693018980518	1.0	0.0224064490311878	712
0.1666693018980518	1.0	0.022521599584649	713
0.1666693018980518	1.0	0.02228040102932	714
0.1666693018980518	1.0	0.0221122207535066	715
0.1666693018980518	1.0	0.0235997079145094	716
0.1666693018980518	1.0	0.0226186720182516	717
0.1666693018980518	1.0	0.0223219911348072	718
0.1666693018980518	1.0	0.0232875692996943	719
0.1666693018980518	1.0	0.0232016593019402	720
0.1666693018980518	1.0	0.0240030293230162	721
0.1666693018980518	1.0	0.0245653532684359	722
0.1666693018980518	1.0	0.0260090270520946	723
0.1666693018980518	1.0	0.0263999749365527	724
0.1666693018980518	1.0	0.0266553795835636	725
0.1666693018980518	1.0	0.0281563352715275	726
0.1666693018980518	1.0	0.0291296124707145	727
0.1666693018980518	1.0	0.0296230961968662	728
0.1666693018980518	1.0	0.0300187151964522	729
0.1666693018980518	1.0	0.0290318848571163	730
0.1666693018980518	1.0	0.0296662402067492	731
0.1666693018980518	1.0	0.0327740162669096	732
0.1666693018980518	1.0	0.0322023707104241	733
0.1666693018980518	1.0	0.0307198531077843	734
0.1666693018980518	1.0	0.0315070967628036	735
0.1666693018980518	1.0	0.0321733684677432	736
0.1666693018980518	1.0	0.032426710722197	737
0.1666693018980518	1.0	0.0336276394489692	738
0.1666693018980518	1.0	0.0329345416508808	739
0.1666693018980518	1.0	0.0341335103389692	740
0.1666693018980518	1.0	0.0344765167831099	741
0.1666693018980518	1.0	0.0347016418242644	742
0.1666693018980518	1.0	0.034242290829797	743
0.1666693018980518	1.0	0.0351056318486188	744
0.1666693018980518	1.0	0.0372050481538718	745
0.1666693018980518	1.0	0.0360431521866054	746
0.1666693018980518	1.0	0.0390467980818659	747
0.1666693018980518	1.0	0.0400790836055689	748
0.1666693018980518	1.0	0.0422534103530595	749
0.1666693018980518	1.0	0.0461534129552208	750
0.1666693018980518	1.0	0.0489331677970511	751
0.1666693018980518	1.0	0.0550840446447622	752
0.1666693018980518	1.0	0.0611324249666173	753
0.1666693018980518	1.0	0.0759086203486866	754
0.1666693018980518	1.0	0.1023382682062735	755
0.1666693018980518	1.0	0.1360321735309979	756
0.1666693018980518	1.0	0.1739250067958517	757
0.1666693018980518	1.0	0.1927663592734746	758
0.1666693018980518	1.0	0.195410533158181	759
0.1666693018980518	1.0	0.1949377295619532	760
0.1666693018980518	1.0	0.1904914711834524	761
0.1666693018980518	1.0	0.1885787772087053	762
0.1666693018980518	1.0	0.1861009028615502	763
0.1666693018980518	1.0	0.1876381222912963	764
0.1666693018980518	1.0	0.1862356359341032	765
0.1666693018980518	1.0	0.1819093558111726	766
0.1666693018980518	1.0	0.177645936802361	767
0.1666693018980518	1.0	0.1757159156953969	768
0.1666693018980518	1.0	0.1690665332314062	769
0.1666693018980518	1.0	0.1718964393192884	770
0.1666693018980518	1.0	0.168158082974394	771
0.1666693018980518	1.0	0.166743282082125	772
0.1666693018980518	1.0	0.1643316245362649	773
0.1666693018980518	1.0	0.1649980764554527	774
0.1666693018980518	1.0	0.1654474254794513	775
0.1666693018980518	1.0	0.1656746339517152	776
0.1666693018980518	1.0	0.1651465067484005	777
0.1666693018980518	1.0	0.1636811560942223	778
0.1666693018980518	1.0	0.1600487592409797	779
0.1666693018980518	1.0	0.1642583941325252	780
0.1666693018980518	1.0	0.1639093459266532	781
0.1666693018980518	1.0	0.1662800378906787	782
0.1666693018980518	1.0	0.1646193636104816	783
0.1666693018980518	1.0	0.1646727360387238	784
0.1666693018980518	1.0	0.1646860649320058	785
0.1666693018980518	1.0	0.1641668623021151	786
0.1666693018980518	1.0	0.1658913695121212	787
0.1666693018980518	1.0	0.1648388405609195	788
0.1666693018980518	1.0	0.1664605751263485	789
0.1666693018980518	1.0	0.1667478733428257	790
0.1666693018980518	1.0	0.168657454701672	791
0.1666693018980518	1.0	0.1685426140890912	792
0.1666693018980518	1.0	0.1677934719031286	793
0.1666693018980518	1.0	0.1691323857901948	794
0.1666693018980518	1.0	0.1695190938365962	795
0.1666693018980518	1.0	0.1733427483247126	796
0.1666693018980518	1.0	0.1707781036252683	797
0.1666693018980518	1.0	0.174518958202454	798
0.1666693018980518	1.0	0.1723037730417358	799
0.1666693018980518	1.0	0.1748668219706397	800
0.1666693018980518	1.0	0.1764089568645433	801
0.1666693018980518	1.0	0.1777852464194938	802
0.1666693018980518	1.0	0.181080893613498	803
0.1666693018980518	1.0	0.1807116238031387	804
0.1666693018980518	1.0	0.1824457991829837	805
0.1666693018980518	1.0	0.1798002667706184	806
0.1666693018980518	1.0	0.1806514612400714	807
0.1666693018980518	1.0	0.1824978527849751	808
0.1666693018980518	1.0	0.1858642014582168	809
0.1666693018980518	1.0	0.1899385776061954	810
0.1666693018980518	1.0	0.1925124367771625	811
0.1666693018980518	1.0	0.196753121801296	812
0.1666693018980518	1.0	0.1969829358338848	813
0.1666693018980518	1.0	0.1973653732037199	814
0.1666693018980518	1.0	0.2040232745307923	815
0.1666693018980518	1.0	0.2074650519177935	816
0.1666693018980518	1.0	0.2107100428700702	817
0.1666693018980518	1.0	0.2123724590011538	818
0.1666693018980518	1.0	0.2140959391914911	819
0.1666693018980518	1.0	0.213822413336562	820
0.1666693018980518	1.0	0.2129273296154644	821
0.1666693018980518	1.0	0.213478859670476	822
0.1666693018980518	1.0	0.2173013689508539	823
0.1666693018980518	1.0	0.2231537327980368	824
0.1666693018980518	1.0	0.2246312325400536	825
0.1666693018980518	1.0	0.2270726957469496	826
0.1666693018980518	1.0	0.2263804194990051	827
0.1666693018980518	1.0	0.2250790649554503	828
0.1666693018980518	1.0	0.2251849586116106	829
0.1666693018980518	1.0	0.2241543442116548	830
0.1666693018980518	1.0	0.2298623970978254	831
0.1666693018980518	1.0	0.2267688320748292	832
0.1666693018980518	1.0	0.231428520260078	833
0.1666693018980518	1.0	0.2354655923978791	834
0.1666693018980518	1.0	0.2421989928982116	835
0.1666693018980518	1.0	0.2462922792030739	836
0.1666693018980518	1.0	0.2499027569592972	837
0.1666693018980518	1.0	0.2539779774189406	838
0.1666693018980518	1.0	0.2550762330492226	839
0.1666693018980518	1.0	0.2586738862213356	840
0.1666693018980518	1.0	0.257489637020566	841
0.1666693018980518	1.0	0.2579675416588879	842
0.1666693018980518	1.0	0.2627711297872865	843
0.1666693018980518	1.0	0.2672485840101993	844
0.1666693018980518	1.0	0.269657947331852	845
0.1666693018980518	1.0	0.2676454114562874	846
0.1666693018980518	1.0	0.2637863345934945	847
0.1666693018980518	1.0	0.2626453296879588	848
0.1666693018980518	1.0	0.2681118387890147	849
0.1666693018980518	1.0	0.2674712943977788	850
0.1666693018980518	1.0	0.2700938683202228	851
0.1666693018980518	1.0	0.2679904573468503	852
0.1666693018980518	1.0	0.2746151626888907	853
0.1666693018980518	1.0	0.2748517374322991	854
0.1666693018980518	1.0	0.2676068896850997	855
0.1666693018980518	1.0	0.2725224546666056	856
0.1666693018980518	1.0	0.2734691494931699	857
0.1666693018980518	1.0	0.2720557418147938	858
0.1666693018980518	1.0	0.270255567756697	859
0.1666693018980518	1.0	0.2671617870811871	860
0.1666693018980518	1.0	0.2661994912895478	861
0.1666693018980518	1.0	0.267741234061022	862
0.1666693018980518	1.0	0.2687348699430512	863
0.1666693018980518	1.0	0.2696611829759995	864
0.1666693018980518	1.0	0.2674030591574786	865
0.1666693018980518	1.0	0.2639795501455789	866
0.1666693018980518	1.0	0.2615637204519827	867
0.1666693018980518	1.0	0.2616276591039818	868
0.1666693018980518	1.0	0.2668384736638509	869
0.1666693018980518	1.0	0.2663594990145308	870
0.1666693018980518	1.0	0.2733456045754503	871
0.1666693018980518	1.0	0.2740054955014183	872
0.1666693018980518	1.0	0.2731425208971093	873
0.1666693018980518	1.0	0.2702860513721826	874
0.1666693018980518	1.0	0.2771756671454263	875
0.1666693018980518	1.0	0.2787408219630843	876
0.1666693018980518	1.0	0.275000301137953	877
0.1666693018980518	1.0	0.2766108333059474	878
0.1666693018980518	1.0	0.2746314572139254	879
0.1666693018980518	1.0	0.2749395255294789	880
0.1666693018980518	1.0	0.2760795916338342	881
0.1666693018980518	1.0	0.2735840260560716	882
0.1666693018980518	1.0	0.2723543391334606	883
0.1666693018980518	1.0	0.2743307235049404	884
0.1666693018980518	1.0	0.2738490100431724	885
0.1666693018980518	1.0	0.274855539832368	886
0.1666693018980518	1.0	0.271961328712974	887
0.1666693018980518	1.0	0.2651474547601547	888
0.1666693018980518	1.0	0.2664623248454873	889
0.1666693018980518	1.0	0.2650909282975845	890
0.1666693018980518	1.0	0.267988661980178	891
0.1666693018980518	1.0	0.2665487900482792	892
0.1666693018980518	1.0	0.2633455793802067	893
0.1666693018980518	1.0	0.2624100248707895	894
0.1666693018980518	1.0	0.2624557400330851	895
0.1666693018980518	1.0	0.2624727253099104	896
0.1666693018980518	1.0	0.2591351002758163	897
0.1666693018980518	1.0	0.2586410500030324	898
0.1666693018980518	1.0	0.2554714488454419	899
0.1666693018980518	1.0	0.2598079209069219	900
0.1666693018980518	1.0	0.260008207896547	901
0.1666693018980518	1.0	0.2623679526605923	902
0.1666693018980518	1.0	0.2640698133261916	903
0.1666693018980518	1.0	0.2617802725508742	904
0.1666693018980518	1.0	0.2612375390546863	905
0.1666693018980518	1.0	0.2606376730750634	906
0.1666693018980518	1.0	0.2624189511324082	907
0.1666693018980518	1.0	0.2626588056353858	908
0.1666693018980518	1.0	0.2586862987129036	909
0.1666693018980518	1.0	0.2584090514706832	910
0.1666693018980518	1.0	0.2570271575773847	911
0.1666693018980518	1.0	0.2538528932625706	912
0.1666693018980518	1.0	0.2531304694405518	913
0.1666693018980518	1.0	0.253120998122496	914
0.1666693018980518	1.0	0.2504370657195726	915
0.1666693018980518	1.0	0.2444196107860682	916
0.1666693018980518	1.0	0.2487757569662446	917
0.1666693018980518	1.0	0.2450554503093077	918
0.1666693018980518	1.0	0.2424601518634277	919
0.1666693018980518	1.0	0.2385730229213813	920
0.1666693018980518	1.0	0.2322827775477943	921
0.1666693018980518	1.0	0.2381115480860503	922
0.1666693018980518	1.0	0.2404995433293316	923
0.1666693018980518	1.0	0.2359870367985203	924
0.1666693018980518	1.0	0.2345786484124187	925
0.1666693018980518	1.0	0.2330956324887788	926
0.1666693018980518	1.0	0.2308266354379268	927
0.1666693018980518	1.0	0.2291999806649229	928
0.1666693018980518	1.0	0.2269375134786218	929
0.1666693018980518	1.0	0.2268285149722566	930
0.1666693018980518	1.0	0.2277333424449255	931
0.1666693018980518	1.0	0.2333308622183244	932
0.1666693018980518	1.0	0.2237966319085106	933
0.1666693018980518	1.0	0.223574195362646	934
0.1666693018980518	1.0	0.2185686057301429	935
0.1666693018980518	1.0	0.2137783452515261	936
0.1666693018980518	1.0	0.2127501596866914	937
0.1666693018980518	1.0	0.210588247070711	938
0.1666693018980518	1.0	0.2088557507573642	939
0.1666693018980518	1.0	0.2080339507457961	940
0.1666693018980518	1.0	0.2066888244530932	941
0.1666693018980518	1.0	0.2003108015273676	942
0.1666693018980518	1.0	0.1983386526850581	943
0.1666693018980518	1.0	0.1980449524765742	944
0.1666693018980518	1.0	0.1921005742592923	945
0.1666693018980518	1.0	0.1921547137436857	946
0.1666693018980518	1.0	0.1871726006628902	947
0.1666693018980518	1.0	0.1899802530781887	948
0.1666693018980518	1.0	0.1831508403332254	949
0.1666693018980518	1.0	0.1780531787919931	950
0.1666693018980518	1.0	0.1749371813062578	951
0.1666693018980518	1.0	0.1674164096476873	952
0.1666693018980518	1.0	0.1673835871593514	953
0.1666693018980518	1.0	0.1674384459610332	954
0.1666693018980518	1.0	0.1676875258696856	955
0.1666693018980518	1.0	0.1662747586513562	956
0.1666693018980518	1.0	0.1647713348020761	957
0.1666693018980518	1.0	0.1590734439486936	958
0.1666693018980518	1.0	0.1561087476696195	959
0.1666693018980518	1.0	0.1581554947778111	960
0.1666693018980518	1.0	0.1559833619851322	961
0.1666693018980518	1.0	0.1528740856405707	962
0.1666693018980518	1.0	0.1513763733609091	963
0.1666693018980518	1.0	0.1503623375165789	964
0.1666693018980518	1.0	0.1465139348417355	965
0.1666693018980518	1.0	0.141540224919865	966
0.1666693018980518	1.0	0.1390028396745715	967
0.1666693018980518	1.0	0.1443482358450114	968
0.1666693018980518	1.0	0.1446063862767024	969
0.1666693018980518	1.0	0.1406022187177834	970
0.1666693018980518	1.0	0.137174598314644	971
0.1666693018980518	1.0	0.1411035170164032	972
0.1666693018980518	1.0	0.1400650692995447	973
0.1666693018980518	1.0	0.1345644650653027	974
0.1666693018980518	1.0	0.1354663580060657	975
0.1666693018980518	1.0	0.1347203322807658	976
0.1666693018980518	1.0	0.1293610789993254	977
0.1666693018980518	1.0	0.1288841169323142	978
0.1666693018980518	1.0	0.1296441402480643	979
0.1666693018980518	1.0	0.1262425435757728	980
0.1666693018980518	1.0	0.1263218183762821	981
0.1666693018980518	1.0	0.1234224482191167	982
0.1666693018980518	1.0	0.1225843870526752	983
0.1666693018980518	1.0	0.1185670245644178	984
0.1666693018980518	1.0	0.1107872394399962	985
0.1666693018980518	1.0	0.1090757841769239	986
0.1666693018980518	1.0	0.1133092065054224	987
0.1666693018980518	1.0	0.1117427951718685	988
0.1666693018980518	1.0	0.1146022543212485	989
0.1666693018980518	1.0	0.1141620930330127	990
0.1666693018980518	1.0	0.1147059908562613	991
0.1666693018980518	1.0	0.1130552524491265	992
0.1666693018980518	1.0	0.1151930055816066	993
0.1666693018980518	1.0	0.1167110652257402	994
0.1666693018980518	1.0	0.114069057707108	995
0.1666693018980518	1.0	0.1105516954405793	996
0.1666693018980518	1.0	0.1103107029317143	997
0.1666693018980518	1.0	0.1065807798898072	998
0.1666693018980518	1.0	0.1064458131633324	999
0.1666693018980518	1.0	0.1020350561230349	1000
0.1666693018980518	1.0	0.1024110266238603	1001
0.1666693018980518	1.0	0.1003202036232453	1002
0.1666693018980518	1.0	0.1054123414205892	1003
0.1666693018980518	1.0	0.1034800361952973	1004
0.1666693018980518	1.0	0.101930857401893	1005
0.1666693018980518	1.0	0.0962482028616414	1006
0.1666693018980518	1.0	0.0962447937625224	1007
0.1666693018980518	1.0	0.0979415065620309	1008
0.1666693018980518	1.0	0.0978291675659806	1009
0.1666693018980518	1.0	0.0996244417098423	1010
0.1666693018980518	1.0	0.1012876466022223	1011
0.1666693018980518	1.0	0.1012579363327018	1012
0.1666693018980518	1.0	0.1027819762005736	1013
0.1666693018980518	1.0	0.1031316168190702	1014
0.1666693018980518	1.0	0.103898334426486	1015
0.1666693018980518	1.0	0.0993673295496661	1016
0.1666693018980518	1.0	0.0990147017111063	1017
0.1666693018980518	1.0	0.0980538465340688	1018
0.1666693018980518	1.0	0.1010305419543856	1019
0.1666693018980518	1.0	0.096500898427547	1020
0.1666693018980518	1.0	0.0973322373615358	1021
0.1666693018980518	1.0	0.0961132109581553	1022
0.1666693018980518	1.0	0.0981751779088964	1023
0.1666693018980518	1.0	0.0995242262500514	1024
0.1666693018980518	1.0	0.099320250840805	1025
0.1666693018980518	1.0	0.1009400099235566	1026
0.1666693018980518	1.0	0.1006764806036101	1027
0.1666693018980518	1.0	0.0986107413815505	1028
0.1666693018980518	1.0	0.1002203364004032	1029
0.1666693018980518	1.0	0.1051378792033556	1030
0.1666693018980518	1.0	0.1022478705324854	1031
0.1666693018980518	1.0	0.1020098799803914	1032
0.1666693018980518	1.0	0.1012817521861476	1033
0.1666693018980518	1.0	0.0995597372812219	1034
0.1666693018980518	1.0	0.0994724239271516	1035
0.1666693018980518	1.0	0.1028248703909073	1036
0.1666693018980518	1.0	0.0988710008479789	1037
0.1666693018980518	1.0	0.0959341225768177	1038
0.1666693018980518	1.0	0.0956583721022744	1039
0.1666693018980518	1.0	0.096686024348262	1040
0.1666693018980518	1.0	0.0963701892893671	1041
0.1666693018980518	1.0	0.0965747903648215	1042
0.1666693018980518	1.0	0.0969004211624315	1043
0.1666693018980518	1.0	0.0994621676091808	1044
0.1666693018980518	1.0	0.0995291583336678	1045
0.1666693018980518	1.0	0.1003966779591169	1046
0.1666693018980518	1.0	0.0974526387668107	1047
0.1666693018980518	1.0	0.097657604040507	1048
0.1666693018980518	1.0	0.0964704725049715	1049
0.1666693018980518	1.0	0.0969527983492194	1050
0.1666693018980518	1.0	0.0969621134618762	1051
0.1666693018980518	1.0	0.0983957255601502	1052
0.1666693018980518	1.0	0.1002791498624255	1053
0.1666693018980518	1.0	0.0959662638887221	1054
0.1666693018980518	1.0	0.0943079749437989	1055
0.1666693018980518	1.0	0.0949661035896597	1056
0.1666693018980518	1.0	0.0953084960976534	1057
0.1666693018980518	1.0	0.0959195710916121	1058
0.1666693018980518	1.0	0.0973605440458304	1059
0.1666693018980518	1.0	0.0971199577113036	1060
0.1666693018980518	1.0	0.0976352931792849	1061
0.1666693018980518	1.0	0.0962105438623775	1062
0.1666693018980518	1.0	0.0950423772522758	1063
0.1666693018980518	1.0	0.0995977428692568	1064
0.1666693018980518	1.0	0.0998483027526775	1065
0.1666693018980518	1.0	0.0996973138641696	1066
0.1666693018980518	1.0	0.1015870239395998	1067
0.1666693018980518	1.0	0.1028457302360834	1068
0.1666693018980518	1.0	0.1031308580533467	1069
0.1666693018980518	1.0	0.1045907744980677	1070
0.1666693018980518	1.0	0.1060387093630219	1071
0.1666693018980518	1.0	0.1074447145405627	1072
0.1666693018980518	1.0	0.107158275325108	1073
0.1666693018980518	1.0	0.1090499782572142	1074
0.1666693018980518	1.0	0.1086402884793836	1075
0.1666693018980518	1.0	0.108903925612076	1076
0.1666693018980518	1.0	0.1050126327553329	1077
0.1666693018980518	1.0	0.1063064022115169	1078
0.1666693018980518	1.0	0.1070963576217641	1079
0.1666693018980518	1.0	0.1049290582037279	1080
0.1666693018980518	1.0	0.1048260719036495	1081
0.1666693018980518	1.0	0.1035821295301086	1082
0.1666693018980518	1.0	0.1058507656386703	1083
0.1666693018980518	1.0	0.1048257940740867	1084
0.1666693018980518	1.0	0.1035277203359587	1085
0.1666693018980518	1.0	0.104465578358774	1086
0.1666693018980518	1.0	0.1051979676335551	1087
0.1666693018980518	1.0	0.1064298158864787	1088
0.1666693018980518	1.0	0.1077805742327527	1089
0.1666693018980518	1.0	0.1076293482145959	1090
0.1666693018980518	1.0	0.1061161436278608	1091
0.1666693018980518	1.0	0.110861093209264	1092
0.1666693018980518	1.0	0.1125322800368467	1093
0.1666693018980518	1.0	0.1129740681826034	1094
0.1666693018980518	1.0	0.1109289318390071	1095
0.1666693018980518	1.0	0.1122097155810931	1096
0.1666693018980518	1.0	0.1121107615144351	1097
0.1666693018980518	1.0	0.1116909912333457	1098
0.1666693018980518	1.0	0.1114980528870135	1099
0.1666693018980518	1.0	0.1116417119617789	1100
0.1666693018980518	1.0	0.1134285094865521	1101
0.1666693018980518	1.0	0.1125384275581465	1102
0.1666693018980518	1.0	0.1150347363905673	1103
0.1666693018980518	1.0	0.1134850382467143	1104
0.1666693018980518	1.0	0.1135392710697678	1105
0.1666693018980518	1.0	0.1168674893448574	1106
0.1666693018980518	1.0	0.1199626056915116	1107
0.1666693018980518	1.0	0.1199221474740692	1108
0.1666693018980518	1.0	0.1213181877300113	1109
0.1666693018980518	1.0	0.122712015725678	1110
0.1666693018980518	1.0	0.1214622135095766	1111
0.1666693018980518	1.0	0.1214608651810873	1112
0.1666693018980518	1.0	0.1205810477465609	1113
0.1666693018980518	1.0	0.121258366713519	1114
0.1666693018980518	1.0	0.1226844114134128	1115
0.1666693018980518	1.0	0.122680220967288	1116
0.1666693018980518	1.0	0.1243970013412382	1117
0.1666693018980518	1.0	0.1247575110001412	1118
0.1666693018980518	1.0	0.1262946063187233	1119
0.1666693018980518	1.0	0.125411521077872	1120
0.1666693018980518	1.0	0.1258899447785446	1121
0.1666693018980518	1.0	0.1258416053951909	1122
0.1666693018980518	1.0	0.12651532700367	1123
0.1666693018980518	1.0	0.1257830161476105	1124
0.1666693018980518	1.0	0.1256844125667267	1125
0.1666693018980518	1.0	0.129285012351635	1126
0.1666693018980518	1.0	0.1287474767546481	1127
0.1666693018980518	1.0	0.1278209123041547	1128
0.1666693018980518	1.0	0.1308898645666107	1129
0.1666693018980518	1.0	0.1324238857560222	1130
0.1666693018980518	1.0	0.1327003487492651	1131
0.1666693018980518	1.0	0.1319645968698276	1132
0.1666693018980518	1.0	0.1321266983849661	1133
0.1666693018980518	1.0	0.1331439982042414	1134
0.1666693018980518	1.0	0.1348958055178716	1135
0.1666693018980518	1.0	0.1359610640983839	1136
0.1666693018980518	1.0	0.1346540041800632	1137
0.1666693018980518	1.0	0.1347655356502453	1138
0.1666693018980518	1.0	0.1359669800116683	1139
0.1666693018980518	1.0	0.1353678919523487	1140
0.1666693018980518	1.0	0.1351105990445089	1141
0.1666693018980518	1.0	0.1365305240289115	1142
0.1666693018980518	1.0	0.1380627856084472	1143
0.1666693018980518	1.0	0.1360992611990599	1144
0.1666693018980518	1.0	0.137116548229228	1145
0.1666693018980518	1.0	0.1360857603157552	1146
0.1666693018980518	1.0	0.1388053154965266	1147
0.1666693018980518	1.0	0.1383178146878268	1148
0.1666693018980518	1.0	0.1392095190046687	1149
0.1666693018980518	1.0	0.1383271234203418	1150
0.1666693018980518	1.0	0.1381588048055605	1151
0.1666693018980518	1.0	0.1393232871563106	1152
0.1666693018980518	1.0	0.1402150193242541	1153
0.1666693018980518	1.0	0.1425319187094517	1154
0.1666693018980518	1.0	0.1401425054069869	1155
0.1666693018980518	1.0	0.1401939065998038	1156
0.1666693018980518	1.0	0.1404864540283769	1157
0.1666693018980518	1.0	0.140461763450277	1158
0.1666693018980518	1.0	0.1427767183064719	1159
0.1666693018980518	1.0	0.1426514882982786	1160
0.1666693018980518	1.0	0.1453511840130003	1161
0.1666693018980518	1.0	0.1453473819752754	1162
0.1666693018980518	1.0	0.1453080179923727	1163
0.1666693018980518	1.0	0.1467919331434291	1164
0.1666693018980518	1.0	0.1479459388559383	1165
0.1666693018980518	1.0	0.146652285319054	1166
0.1666693018980518	1.0	0.144661261232558	1167
0.1666693018980518	1.0	0.1421632396767924	1168
0.1666693018980518	1.0	0.1419961714916554	1169
0.1666693018980518	1.0	0.1443951015163883	1170
0.1666693018980518	1.0	0.1439094406797685	1171
0.1666693018980518	1.0	0.1432460821475273	1172
0.1666693018980518	1.0	0.1432228522246555	1173
0.1666693018980518	1.0	0.1436946619310145	1174
0.1666693018980518	1.0	0.1436711547735665	1175
0.1666693018980518	1.0	0.1429171036703475	1176
0.1666693018980518	1.0	0.1448269310733369	1177
0.1666693018980518	1.0	0.1439227713930064	1178
0.1666693018980518	1.0	0.1450698866960189	1179
0.1666693018980518	1.0	0.1462041788231231	1180
0.1666693018980518	1.0	0.1465670272045859	1181
0.1666693018980518	1.0	0.1451293888865717	1182
0.1666693018980518	1.0	0.1456962763742208	1183
0.1666693018980518	1.0	0.1438954270998457	1184
0.1666693018980518	1.0	0.1431629159291425	1185
0.1666693018980518	1.0	0.1418706453411003	1186
0.1666693018980518	1.0	0.1419714410803861	1187
0.1666693018980518	1.0	0.1450620564806604	1188
0.1666693018980518	1.0	0.1432811635912044	1189
0.1666693018980518	1.0	0.1421529522687525	1190
0.1666693018980518	1.0	0.1440480297217021	1191
0.1666693018980518	1.0	0.1429467728263985	1192
0.1666693018980518	1.0	0.144239462774457	1193
0.1666693018980518	1.0	0.1441864376244179	1194
0.1666693018980518	1.0	0.1433573595319934	1195
0.1666693018980518	1.0	0.1443879956437861	1196
0.1666693018980518	1.0	0.1455323551165211	1197
0.1666693018980518	1.0	0.1450883042087494	1198
0.1666693018980518	1.0	0.1460456841244744	1199
0.1666693018980518	1.0	0.1472571728803103	1200
0.1666693018980518	1.0	0.1481692545026396	1201
0.1666693018980518	1.0	0.1488820601459806	1202
0.1666693018980518	1.0	0.1495715796660224	1203
0.1666693018980518	1.0	0.1477581172972082	1204
0.1666693018980518	1.0	0.1483210925038747	1205
0.1666693018980518	1.0	0.1459943282494026	1206
0.1666693018980518	1.0	0.1449502034422506	1207
0.1666693018980518	1.0	0.144372562114725	1208
0.1666693018980518	1.0	0.1445263285576988	1209
0.1666693018980518	1.0	0.1453599447985589	1210
0.1666693018980518	1.0	0.1456047965896311	1211
0.1666693018980518	1.0	0.1452624355222125	1212
0.1666693018980518	1.0	0.1452404539207988	1213
0.1666693018980518	1.0	0.1457535999736959	1214
0.1666693018980518	1.0	0.1469394616313738	1215
0.1666693018980518	1.0	0.1461320630646125	1216
0.1666693018980518	1.0	0.1468013416441568	1217
0.1666693018980518	1.0	0.145936874737138	1218
0.1666693018980518	1.0	0.1454112178614845	1219
0.1666693018980518	1.0	0.1444955456869851	1220
0.1666693018980518	1.0	0.1449579872322443	1221
0.1666693018980518	1.0	0.1453900274347661	1222
0.1666693018980518	1.0	0.145911614957294	1223
0.1666693018980518	1.0	0.1460374973664265	1224
0.1666693018980518	1.0	0.1456951297973986	1225
0.1666693018980518	1.0	0.1473423204838794	1226
0.1666693018980518	1.0	0.1480219801251156	1227
0.1666693018980518	1.0	0.1476983087980646	1228
0.1666693018980518	1.0	0.1476352528168186	1229
0.1666693018980518	1.0	0.1470296228244132	1230
0.1666693018980518	1.0	0.1484419649387454	1231
0.1666693018980518	1.0	0.1490671737162358	1232
0.1666693018980518	1.0	0.14850690047407	1233
0.1666693018980518	1.0	0.1496678491730595	1234
0.1666693018980518	1.0	0.1492083410685545	1235
0.1666693018980518	1.0	0.1489880146801032	1236
0.1666693018980518	1.0	0.1500557475328902	1237
0.1666693018980518	1.0	0.1517006286696458	1238
0.1666693018980518	1.0	0.1508378811193433	1239
0.1666693018980518	1.0	0.151200947133861	1240
0.1666693018980518	1.0	0.1494040054258739	1241
0.1666693018980518	1.0	0.1496816112819101	1242
0.1666693018980518	1.0	0.1488704003711999	1243
0.1666693018980518	1.0	0.150836493842957	1244
0.1666693018980518	1.0	0.1501544903610476	1245
0.1666693018980518	1.0	0.1514038937225253	1246
0.1666693018980518	1.0	0.1505581977374703	1247
0.1666693018980518	1.0	0.1510624945639727	1248
0.1666693018980518	1.0	0.1520458353710863	1249
0.1666693018980518	1.0	0.153762824484185	1250
0.1666693018980518	1.0	0.1538503150555067	1251
0.1666693018980518	1.0	0.1547970043522023	1252
0.1666693018980518	1.0	0.1540680741109582	1253
0.1666693018980518	1.0	0.15360956613441	1254
0.1666693018980518	1.0	0.1527981870465261	1255
0.1666693018980518	1.0	0.1527007063089119	1256
0.1666693018980518	1.0	0.1523497046513088	1257
0.1666693018980518	1.0	0.1525307559917989	1258
0.1666693018980518	1.0	0.1517051397369619	1259
0.1666693018980518	1.0	0.1514975387285119	1260
0.1666693018980518	1.0	0.1526485069498016	1261
0.1666693018980518	1.0	0.1508304740315584	1262
0.1666693018980518	1.0	0.1515848770081646	1263
0.1666693018980518	1.0	0.1518033469337525	1264
0.1666693018980518	1.0	0.151655025920557	1265
0.1666693018980518	1.0	0.1512245241372939	1266
0.1666693018980518	1.0	0.1530426111066035	1267
0.1666693018980518	1.0	0.1542739873113535	1268
0.1666693018980518	1.0	0.1562325318828198	1269
0.1666693018980518	1.0	0.1554538932308128	1270
0.1666693018980518	1.0	0.15518613359979	1271
0.1666693018980518	1.0	0.1556217362110346	1272
0.1666693018980518	1.0	0.1570131974559845	1273
0.1666693018980518	1.0	0.1564234912321455	1274
0.1666693018980518	1.0	0.1562170452003178	1275
0.1666693018980518	1.0	0.1570105174256674	1276
0.1666693018980518	1.0	0.1565455751652341	1277
0.1666693018980518	1.0	0.1561284102838852	1278
0.1666693018980518	1.0	0.1574811179972818	1279
0.1666693018980518	1.0	0.1586176311797469	1280
0.1666693018980518	1.0	0.1591851459306983	1281
0.1666693018980518	1.0	0.1567083066118461	1282
0.1666693018980518	1.0	0.1552894190109828	1283
0.1666693018980518	1.0	0.1565875165773672	1284
0.1666693018980518	1.0	0.1576994508743682	1285
0.1666693018980518	1.0	0.1582307178282321	1286
0.1666693018980518	1.0	0.15611954755193	1287
0.1666693018980518	1.0	0.1553953140629923	1288
0.1666693018980518	1.0	0.1549311546927451	1289
0.1666693018980518	1.0	0.1551939955367465	1290
0.1666693018980518	1.0	0.1552249722946098	1291
0.1666693018980518	1.0	0.1570284700959344	1292
0.1666693018980518	1.0	0.156929008063722	1293
0.1666693018980518	1.0	0.1575074882059848	1294
0.1666693018980518	1.0	0.1561104202509786	1295
0.1666693018980518	1.0	0.1579073795408995	1296
0.1666693018980518	1.0	0.1580739159857541	1297
0.1666693018980518	1.0	0.1586572583152092	1298
0.1666693018980518	1.0	0.1593232643285423	1299
0.1666693018980518	1.0	0.1593506085681744	1300
0.1666693018980518	1.0	0.1594178314431649	1301
0.1666693018980518	1.0	0.1602691293042737	1302
0.1666693018980518	1.0	0.1599569828528626	1303
0.1666693018980518	1.0	0.1583279682672111	1304
0.1666693018980518	1.0	0.1581511991200733	1305
0.1666693018980518	1.0	0.1600447318992068	1306
0.1666693018980518	1.0	0.1604590284670736	1307
0.1666693018980518	1.0	0.1626390406674706	1308
0.1666693018980518	1.0	0.1614512806220444	1309
0.1666693018980518	1.0	0.1608060216536322	1310
0.1666693018980518	1.0	0.1603427769392572	1311
0.1666693018980518	1.0	0.1578993961321288	1312
0.1666693018980518	1.0	0.1594536972305228	1313
0.1666693018980518	1.0	0.1600795734050658	1314
0.1666693018980518	1.0	0.1605300608737278	1315
0.1666693018980518	1.0	0.1603900972868698	1316
0.1666693018980518	1.0	0.162068116388274	1317
0.1666693018980518	1.0	0.1625325911710126	1318
0.1666693018980518	1.0	0.1622928671531639	1319
0.1666693018980518	1.0	0.1618121004065056	1320
0.1666693018980518	1.0	0.1629825176894987	1321
0.1666693018980518	1.0	0.1634005807359364	1322
0.1666693018980518	1.0	0.163883978810542	1323
0.1666693018980518	1.0	0.1621238155611262	1324
0.1666693018980518	1.0	0.1608927923126802	1325
0.1666693018980518	1.0	0.1594423772317699	1326
0.1666693018980518	1.0	0.1598214407560403	1327
0.1666693018980518	1.0	0.1613660910441804	1328
0.1666693018980518	1.0	0.1612973070828242	1329
0.1666693018980518	1.0	0.1615713287688905	1330
0.1666693018980518	1.0	0.1613060903337305	1331
0.1666693018980518	1.0	0.1615414337405696	1332
0.1666693018980518	1.0	0.1623241022295829	1333
0.1666693018980518	1.0	0.1637355028910334	1334
0.1666693018980518	1.0	0.1639454610810155	1335
0.1666693018980518	1.0	0.1651364368416532	1336
0.1666693018980518	1.0	0.1627986342493707	1337
0.1666693018980518	1.0	0.16306964715177	1338
0.1666693018980518	1.0	0.1620624750908055	1339
0.1666693018980518	1.0	0.1627347128993148	1340
0.1666693018980518	1.0	0.1635346988443043	1341
0.1666693018980518	1.0	0.1643949295715812	1342
0.1666693018980518	1.0	0.1636417537934076	1343
0.1666693018980518	1.0	0.1627415707431162	1344
0.1666693018980518	1.0	0.1636430014601762	1345
0.1666693018980518	1.0	0.1641571723669107	1346
0.1666693018980518	1.0	0.1634834932185973	1347
0.1666693018980518	1.0	0.1636623428067961	1348
0.1666693018980518	1.0	0.163829344477046	1349
0.1666693018980518	1.0	0.1645920010848141	1350
0.1666693018980518	1.0	0.1673306862831192	1351
0.1666693018980518	1.0	0.1674350107125185	1352
0.1666693018980518	1.0	0.1665790058175822	1353
0.1666693018980518	1.0	0.1672145517431057	1354
0.1666693018980518	1.0	0.1667350270386438	1355
0.1666693018980518	1.0	0.1676432802215248	1356
0.1666693018980518	1.0	0.1658688876614395	1357
0.1666693018980518	1.0	0.1663522522109609	1358
0.1666693018980518	1.0	0.1657511045042028	1359
0.1666693018980518	1.0	0.1660006058398811	1360
0.1666693018980518	1.0	0.1648641193514881	1361
0.1666693018980518	1.0	0.1629622670727604	1362
0.1666693018980518	1.0	0.1645573324583684	1363
0.1666693018980518	1.0	0.1647014424665165	1364
0.1666693018980518	1.0	0.1639604416796831	1365
0.1666693018980518	1.0	0.1628098899237719	1366
0.1666693018980518	1.0	0.1645100448040954	1367
0.1666693018980518	1.0	0.1648572926610611	1368
0.1666693018980518	1.0	0.1657566404582964	1369
0.1666693018980518	1.0	0.1652225420636023	1370
0.1666693018980518	1.0	0.165389740799748	1371
0.1666693018980518	1.0	0.1655549186263577	1372
0.1666693018980518	1.0	0.1662820147794998	1373
0.1666693018980518	1.0	0.1682448025758343	1374
0.1666693018980518	1.0	0.1683465786706051	1375
0.1666693018980518	1.0	0.1676269281990352	1376
0.1666693018980518	1.0	0.1668610154170189	1377
0.1666693018980518	1.0	0.1675697079788635	1378
0.1666693018980518	1.0	0.1681348657788663	1379
0.1666693018980518	1.0	0.1672773794391975	1380
0.1666693018980518	1.0	0.1687042222353861	1381
0.1666693018980518	1.0	0.1691249754413109	1382
0.1666693018980518	1.0	0.1702426496716667	1383
0.1666693018980518	1.0	0.1679376486032189	1384
0.1666693018980518	1.0	0.1702047822860771	1385
0.1666693018980518	1.0	0.1723194059631088	1386
0.1666693018980518	1.0	0.1712041189312176	1387
0.1666693018980518	1.0	0.1726455614116115	1388
0.1666693018980518	1.0	0.1696305851071479	1389
0.1666693018980518	1.0	0.1700044540221393	1390
0.1666693018980518	1.0	0.1705830245157809	1391
0.1666693018980518	1.0	0.1714710094752835	1392
0.1666693018980518	1.0	0.1724940598017798	1393
0.1666693018980518	1.0	0.1719144271781293	1394
0.1666693018980518	1.0	0.1716944510325166	1395
0.1666693018980518	1.0	0.1700555277709866	1396
0.1666693018980518	1.0	0.1711022615724989	1397
0.1666693018980518	1.0	0.1691388113448752	1398
0.1666693018980518	1.0	0.1700653432832009	1399
0.1666693018980518	1.0	0.1720866322115666	1400
0.1666693018980518	1.0	0.1739262380438937	1401
0.1666693018980518	1.0	0.1748044481396256	1402
0.1666693018980518	1.0	0.1741360972809377	1403
0.1666693018980518	1.0	0.1739470421580437	1404
0.1666693018980518	1.0	0.1731744986315252	1405
0.1666693018980518	1.0	0.1717453408751529	1406
0.1666693018980518	1.0	0.1717946560270419	1407
0.1666693018980518	1.0	0.1732770567065045	1408
0.1666693018980518	1.0	0.1730463060303302	1409
0.1666693018980518	1.0	0.172003814737233	1410
0.1666693018980518	1.0	0.1710479246742753	1411
0.1666693018980518	1.0	0.170297684296809	1412
0.1666693018980518	1.0	0.1721250915771817	1413
0.1666693018980518	1.0	0.1726486245633957	1414
0.1666693018980518	1.0	0.1728830930404756	1415
0.1666693018980518	1.0	0.1721224332792885	1416
0.1666693018980518	1.0	0.1728994313268214	1417
0.1666693018980518	1.0	0.1726303454703118	1418
0.1666693018980518	1.0	0.1738543034740116	1419
0.1666693018980518	1.0	0.1749799667706505	1420
0.1666693018980518	1.0	0.1737043248220413	1421
0.1666693018980518	1.0	0.1735887642518941	1422
0.1666693018980518	1.0	0.1731821207500734	1423
0.1666693018980518	1.0	0.1728679435564176	1424
0.1666693018980518	1.0	0.1734068799971148	1425
0.1666693018980518	1.0	0.1716973353838514	1426
0.1666693018980518	1.0	0.1729487655594325	1427
0.1666693018980518	1.0	0.1733268841144332	1428
0.1666693018980518	1.0	0.1744158153819836	1429
0.1666693018980518	1.0	0.1738129149251872	1430
0.1666693018980518	1.0	0.1727988210831197	1431
0.1666693018980518	1.0	0.1727876295518982	1432
0.1666693018980518	1.0	0.171526864546777	1433
0.1666693018980518	1.0	0.1725948148267408	1434
0.1666693018980518	1.0	0.1736047037206752	1435
0.1666693018980518	1.0	0.1750752203877546	1436
0.1666693018980518	1.0	0.175494904653244	1437
0.1666693018980518	1.0	0.1749647275651983	1438
0.1666693018980518	1.0	0.1756690579626539	1439
0.1666693018980518	1.0	0.1756938607604353	1440
0.1666693018980518	1.0	0.1767799588577848	1441
0.1666693018980518	1.0	0.1768300381032477	1442
0.1666693018980518	1.0	0.1774289930504426	1443
0.1666693018980518	1.0	0.1755113491229442	1444
0.1666693018980518	1.0	0.1749323375080394	1445
0.1666693018980518	1.0	0.1758545806566988	1446
0.1666693018980518	1.0	0.1765767752629976	1447
0.1666693018980518	1.0	0.1765670408006178	1448
0.1666693018980518	1.0	0.175587882048065	1449
0.1666693018980518	1.0	0.1752633202145656	1450
0.1666693018980518	1.0	0.1773427752547031	1451
0.1666693018980518	1.0	0.1776908034777968	1452
0.1666693018980518	1.0	0.1792229537023367	1453
0.1666693018980518	1.0	0.1790098263995631	1454
0.1666693018980518	1.0	0.1793568146450618	1455
0.1666693018980518	1.0	0.1793369202869017	1456
0.1666693018980518	1.0	0.1784677958925237	1457
0.1666693018980518	1.0	0.1787898981328104	1458
0.1666693018980518	1.0	0.1798823895073734	1459
0.1666693018980518	1.0	0.1785005758898117	1460
0.1666693018980518	1.0	0.1766059962320711	1461
0.1666693018980518	1.0	0.1768284887848371	1462
0.1666693018980518	1.0	0.1763342609551034	1463
0.1666693018980518	1.0	0.1756381235414293	1464
0.1666693018980518	1.0	0.1760717856918107	1465
0.1666693018980518	1.0	0.1771854022422923	1466
0.1666693018980518	1.0	0.1755030608920183	1467
0.1666693018980518	1.0	0.1758596818964361	1468
0.1666693018980518	1.0	0.1760013855512821	1469
0.1666693018980518	1.0	0.1780673973538011	1470
0.1666693018980518	1.0	0.1771449267105567	1471
0.1666693018980518	1.0	0.1788971434197354	1472
0.1666693018980518	1.0	0.1789304632771122	1473
0.1666693018980518	1.0	0.1782334531324508	1474
0.1666693018980518	1.0	0.1786262291820458	1475
0.1666693018980518	1.0	0.1789174555691256	1476
0.1666693018980518	1.0	0.1801482039135282	1477
0.1666693018980518	1.0	0.1790919535338612	1478
0.1666693018980518	1.0	0.1779687585596371	1479
0.1666693018980518	1.0	0.1789917438700343	1480
0.1666693018980518	1.0	0.1780072586478121	1481
0.1666693018980518	1.0	0.1765225757179751	1482
0.1666693018980518	1.0	0.1781763971860149	1483
0.1666693018980518	1.0	0.1774329822966507	1484
0.1666693018980518	1.0	0.1779742557593595	1485
0.1666693018980518	1.0	0.1772602146824881	1486
0.1666693018980518	1.0	0.1765950179816532	1487
0.1666693018980518	1.0	0.1775689716498842	1488
0.1666693018980518	1.0	0.1787104644520395	1489
0.1666693018980518	1.0	0.1761274966655584	1490
0.1666693018980518	1.0	0.1779893180749049	1491
0.1666693018980518	1.0	0.1761501904382519	1492
0.1666693018980518	1.0	0.1767075416782148	1493
0.1666693018980518	1.0	0.1774286383894731	1494
0.1666693018980518	1.0	0.1780877132501613	1495
0.1666693018980518	1.0	0.177465174217351	1496
0.1666693018980518	1.0	0.1792576017575069	1497
0.1666693018980518	1.0	0.1801688423704459	1498
0.1666693018980518	1.0	0.1808141535905551	1499
0.1666693018980518	1.0	0.1802620384812355	1500
0.1666693018980518	1.0	0.1818221535341637	1501


==> data/data_EXPQ.csv <==
Index,Loss encountered,Loss tolerance,Diff
1,0.00096618,0.1,0.09903382
2,0,0.1,0.1
3,0.036413,0.3,0.263587
4,0.0043478,0.2,0.1956522
5,0.00157,0.1,0.09843
6,0.13376,0.3,0.16624
7,0.0025966,0.2,0.1974034
8,0.00060386,0.1,0.09939614
9,0.00018116,0.1,0.09981884
10,0.0048309,0.2,0.1951691
11,0,0.1,0.1
12,0,0.1,0.1
13,0.0019928,0.2,0.1980072
14,0.00072464,0.1,0.09927536
15,0.23889,0.4,0.16111
16,0.011957,0.2,0.188043
17,0.034239,0.3,0.265761
18,0.00066425,0.1,0.09933575
19,6.04E-05,0.1,0.0999396
20,0.00012077,0.1,0.09987923
21,0.00012077,0.1,0.09987923
22,6.04E-05,0.1,0.0999396
23,0.014372,0.2,0.185628
24,0.00042271,0.1,0.09957729
25,6.04E-05,0.1,0.0999396
26,0.009058,0.2,0.190942
27,0.00030193,0.1,0.09969807
28,0.00024155,0.1,0.09975845
29,6.04E-05,0.1,0.0999396
30,0,0.1,0.1
31,0.0012681,0.1,0.0987319
32,0.00048309,0.1,0.09951691
33,0.00018116,0.1,0.09981884
34,0.00018116,0.1,0.09981884
35,0.032367,0.3,0.267633
36,0.026449,0.2,0.173551
37,0.00012077,0.1,0.09987923
38,0.0019324,0.1,0.0980676
39,0.0025362,0.2,0.1974638
40,0.0024155,0.1,0.0975845
41,0.13665,0.3,0.16335
42,0.021498,0.2,0.178502
43,0.084239,0.3,0.215761
44,0.0043478,0.2,0.1956522
45,0.024275,0.2,0.175725
46,0.001872,0.2,0.198128
47,0.00060386,0.1,0.09939614
48,0.00060386,0.1,0.09939614
49,0.0080918,0.2,0.1919082
50,0.00012077,0.1,0.09987923
51,6.04E-05,0.2,0.1999396
52,0,0.1,0.1
53,0.0019928,0.2,0.1980072
54,0.0011473,0.2,0.1988527
55,0.02035,0.3,0.27965
56,0.086957,0.3,0.213043
57,0,0.1,0.1
58,0.016184,0.3,0.283816
59,0,0.1,0.1
60,0,0.1,0.1
61,0.077838,0.3,0.222162
62,6.04E-05,0.1,0.0999396
63,0.003442,0.2,0.196558
64,0,0.1,0.1
65,6.04E-05,0.1,0.0999396
66,0,0.1,0.1
67,0,0.1,0.1
68,0.049155,0.3,0.250845
69,0.00018116,0.1,0.09981884
70,0,0.1,0.1
71,0,0.1,0.1
72,0,0.1,0.1
73,0.01401,0.3,0.28599
74,0.00072464,0.2,0.19927536
75,0,0.1,0.1
76,0,0.1,0.1
77,0,0.1,0.1
78,0.0025966,0.2,0.1974034
79,0,0.1,0.1
80,6.04E-05,0.1,0.0999396
81,0,0.1,0.1
82,0,0.1,0.1
83,0.00157,0.2,0.19843
84,0,0.1,0.1
85,0.015217,0.3,0.284783
86,0,0.1,0.1
87,6.04E-05,0.1,0.0999396
88,0,0.1,0.1
89,0.01564,0.3,0.28436
90,0,0.1,0.1
91,0.00024155,0.2,0.19975845
92,6.04E-05,0.1,0.0999396
93,0.013587,0.3,0.286413
94,0.013829,0.3,0.286171
95,0.00042271,0.2,0.19957729
96,0,0.1,0.1
97,0,0.1,0.1
98,0,0.1,0.1
99,0.0021739,0.2,0.1978261
100,0.071739,0.3,0.228261
101,0.005314,0.1,0.094686
102,0.00018116,0.1,0.09981884
103,0.40272,0.4,-0.00272
104,0.022886,0.2,0.177114
105,0.00036232,0.1,0.09963768
106,0.00054348,0.1,0.09945652
107,0.01407,0.2,0.18593
108,0.027234,0.2,0.172766
109,0.023671,0.2,0.176329
110,0.0028382,0.1,0.0971618
111,0.00012077,0.1,0.09987923
112,0.00012077,0.1,0.09987923
113,0.0095411,0.2,0.1904589
114,0.0028986,0.1,0.0971014
115,0.0081522,0.2,0.1918478
116,0.4311,0.4,-0.0311
117,0.0050725,0.1,0.0949275
118,0.0016304,0.1,0.0983696
119,0.010085,0.2,0.189915
120,0.019626,0.2,0.180374
121,0.00018116,0.1,0.09981884
122,0.0017512,0.1,0.0982488
123,0.0015097,0.1,0.0984903
124,0.0025362,0.1,0.0974638
125,0.0088164,0.2,0.1911836
126,0.14595,0.3,0.15405
127,6.04E-05,0.1,0.0999396
128,0.0038043,0.1,0.0961957
129,0.0033816,0.1,0.0966184
130,6.04E-05,0.1,0.0999396
131,0.028563,0.2,0.171437
132,0.046196,0.2,0.153804
133,0.0014493,0.1,0.0985507
134,0.0038043,0.1,0.0961957
135,0.0091787,0.2,0.1908213
136,0.0009058,0.1,0.0990942
137,0.0023551,0.1,0.0976449
138,0.0009058,0.1,0.0990942
139,0.00054348,0.1,0.09945652
140,0.0013285,0.1,0.0986715
141,0.021981,0.2,0.178019
142,0,0.1,0.1
143,0.0064614,0.2,0.1935386
144,0.0018116,0.1,0.0981884
145,0.017391,0.2,0.182609
146,0.43056,0.4,-0.03056
147,0.00048309,0.1,0.09951691
148,0.00018116,0.1,0.09981884
149,0,0.1,0.1
150,0.0060386,0.2,0.1939614
151,0.0047101,0.1,0.0952899
152,0.00018116,0.1,0.09981884
153,0.0050121,0.1,0.0949879
154,0.00012077,0.1,0.09987923
155,0.00012077,0.1,0.09987923
156,0.04692,0.2,0.15308
157,0.00054348,0.1,0.09945652
158,0,0.1,0.1
159,0.007971,0.2,0.192029
160,0.27953,0.3,0.02047
161,6.04E-05,0.1,0.0999396
162,0,0.1,0.1
163,0.00072464,0.1,0.09927536
164,0.0013889,0.1,0.0986111
165,0.0045894,0.1,0.0954106
166,0.0022947,0.1,0.0977053
167,0.053019,0.2,0.146981
168,6.04E-05,0.1,0.0999396
169,0.010568,0.2,0.189432
170,0.00060386,0.1,0.09939614
171,0.0016304,0.1,0.0983696
172,0.0044082,0.1,0.0955918
173,0.015036,0.2,0.184964
174,0.010266,0.2,0.189734
175,0.28545,0.3,0.01455
176,0.3087,0.3,-0.0087
177,0.013043,0.2,0.186957
178,0,0.1,0.1
179,0.00018116,0.1,0.09981884
180,0.02494,0.2,0.17506
181,0,0.1,0.1
182,0.0022343,0.1,0.0977657
183,0.034541,0.2,0.165459
184,0.00048309,0.1,0.09951691
185,6.04E-05,0.1,0.0999396
186,0,0.1,0.1
187,0.049034,0.2,0.150966
188,0.0028986,0.1,0.0971014
189,0.0018116,0.1,0.0981884
190,0.00096618,0.1,0.09903382
191,0.00030193,0.1,0.09969807
192,0.009843,0.2,0.190157
193,0.00078502,0.1,0.09921498
194,0.00078502,0.1,0.09921498
195,0.090338,0.2,0.109662
196,0.00078502,0.1,0.09921498
197,6.04E-05,0.1,0.0999396
198,0.00072464,0.1,0.09927536
199,0.00018116,0.1,0.09981884
200,0.0018116,0.1,0.0981884
201,0.011171,0.2,0.188829
202,0.010749,0.2,0.189251
203,0.02343,0.2,0.17657
204,0.00157,0.1,0.09843
205,0.26256,0.3,0.03744
206,0.04215,0.2,0.15785
207,0.056944,0.2,0.143056
208,0,0.1,0.1
209,0,0.1,0.1
210,0.0011473,0.1,0.0988527
211,0.002657,0.1,0.097343
212,0.16522,0.3,0.13478
213,6.04E-05,0.1,0.0999396
214,0.0078502,0.1,0.0921498
215,0.0054952,0.1,0.0945048
216,0.13508,0.3,0.16492
217,0.088527,0.3,0.211473
218,0,0.1,0.1
219,0,0.1,0.1
220,0.080314,0.2,0.119686
221,0.0056763,0.1,0.0943237
222,0.0060386,0.1,0.0939614
223,0.27911,0.3,0.02089
224,0.046377,0.2,0.153623
225,0.029952,0.2,0.170048
226,0.0041063,0.1,0.0958937
227,0.009058,0.2,0.190942
228,0.0033816,0.1,0.0966184
229,0.26969,0.3,0.03031
230,0,0.1,0.1
231,0.12554,0.3,0.17446
232,0.013285,0.2,0.186715
233,0.065036,0.2,0.134964
234,0.57772,0.4,-0.17772
235,0.11304,0.3,0.18696
236,0.0021135,0.1,0.0978865
237,0.0025966,0.1,0.0974034
238,0.27138,0.3,0.02862
239,0.0015097,0.1,0.0984903
240,0.00036232,0.1,0.09963768
241,0.0042874,0.1,0.0957126
242,0.0029589,0.1,0.0970411
243,0.0035024,0.1,0.0964976
244,0.0046498,0.1,0.0953502
245,0.001087,0.1,0.098913
246,0.0022947,0.1,0.0977053
247,0.00096618,0.1,0.09903382

==> data/data_MW.csv <==
Index,Loss encountered,Loss tolerance,diff
1,0.00048309,0.1,0.09951691
2,0,0.1,0.1
3,0.015217,0.3,0.284783
4,0.0017512,0.2,0.1982488
5,0.00054348,0.1,0.09945652
6,0.057729,0.3,0.242271
7,0.0011473,0.2,0.1988527
8,0.00036232,0.1,0.09963768
9,0.00012077,0.1,0.09987923
10,0.001872,0.2,0.198128
11,0,0.1,0.1
12,0,0.1,0.1
13,0.00066425,0.2,0.19933575
14,0.00030193,0.1,0.09969807
15,0.10302,0.4,0.29698
16,0.0047101,0.2,0.1952899
17,0.013466,0.3,0.286534
18,0,0.1,0.1
19,0,0.1,0.1
20,6.04E-05,0.1,0.0999396
21,0.00012077,0.1,0.09987923
22,0,0.1,0.1
23,0.0062198,0.2,0.1937802
24,0,0.1,0.1
25,6.04E-05,0.1,0.0999396
26,0.0031401,0.2,0.1968599
27,0,0.1,0.1
28,0.00012077,0.1,0.09987923
29,0,0.1,0.1
30,0,0.1,0.1
31,0.00030193,0.1,0.09969807
32,0.00042271,0.1,0.09957729
33,6.04E-05,0.1,0.0999396
34,6.04E-05,0.1,0.0999396
35,0.013466,0.3,0.286534
36,0.0092995,0.2,0.1907005
37,6.04E-05,0.1,0.0999396
38,0.00072464,0.1,0.09927536
39,0.0012681,0.2,0.1987319
40,0.00078502,0.1,0.09921498
41,0.060568,0.3,0.239432
42,0.0086957,0.2,0.1913043
43,0.033152,0.3,0.266848
44,0.0021135,0.2,0.1978865
45,0.010024,0.2,0.189976
46,0.0010266,0.2,0.1989734
47,0.00012077,0.1,0.09987923
48,6.04E-05,0.1,0.0999396
49,0.003442,0.2,0.196558
50,0,0.1,0.1
51,0,0.2,0.2
52,0,0.1,0.1
53,0.00036232,0.2,0.19963768
54,0.00036232,0.2,0.19963768
55,0.0044082,0.3,0.2955918
56,0.015399,0.3,0.284601
57,0,0.1,0.1
58,0.0024155,0.3,0.2975845
59,0,0.1,0.1
60,0,0.1,0.1
61,0.014493,0.3,0.285507
62,0,0.1,0.1
63,0.00030193,0.2,0.19969807
64,6.04E-05,0.1,0.0999396
65,6.04E-05,0.1,0.0999396
66,0,0.1,0.1
67,0,0.1,0.1
68,0.0099638,0.3,0.2900362
69,0,0.1,0.1
70,0,0.1,0.1
71,6.04E-05,0.1,0.0999396
72,0,0.1,0.1
73,0.002657,0.3,0.297343
74,0.00018116,0.2,0.19981884
75,0,0.1,0.1
76,0,0.1,0.1
77,0,0.1,0.1
78,0.00060386,0.2,0.19939614
79,0,0.1,0.1
80,6.04E-05,0.1,0.0999396
81,0,0.1,0.1
82,0,0.1,0.1
83,0.00048309,0.2,0.19951691
84,0,0.1,0.1
85,0.0030193,0.3,0.2969807
86,0,0.1,0.1
87,0,0.1,0.1
88,0,0.1,0.1
89,0.002657,0.3,0.297343
90,0,0.1,0.1
91,6.04E-05,0.2,0.1999396
92,0,0.1,0.1
93,0.0027174,0.3,0.2972826
94,0.002657,0.3,0.297343
95,6.04E-05,0.2,0.1999396
96,0,0.1,0.1
97,0,0.1,0.1
98,0,0.1,0.1
99,0.00042271,0.2,0.19957729
100,0.012862,0.3,0.287138
101,0.001087,0.1,0.098913
102,6.04E-05,0.1,0.0999396
103,0.26316,0.4,0.13684
104,0.0058575,0.2,0.1941425
105,0,0.1,0.1
106,6.04E-05,0.1,0.0999396
107,0.0031401,0.2,0.1968599
108,0.0080918,0.2,0.1919082
109,0.0073068,0.2,0.1926932
110,0.00048309,0.1,0.09951691
111,0,0.1,0.1
112,0,0.1,0.1
113,0.0015097,0.2,0.1984903
114,0.00042271,0.1,0.09957729
115,0.0019324,0.2,0.1980676
116,0.30839,0.4,0.09161
117,0.00072464,0.1,0.09927536
118,0,0.1,0.1
119,0.0022947,0.2,0.1977053
120,0.0049517,0.2,0.1950483
121,0,0.1,0.1
122,0.00030193,0.1,0.09969807
123,0.00030193,0.1,0.09969807
124,0.00054348,0.1,0.09945652
125,0.0014493,0.2,0.1985507
126,0.065036,0.3,0.234964
127,0,0.1,0.1
128,0.00042271,0.1,0.09957729
129,0.00030193,0.1,0.09969807
130,0,0.1,0.1
131,0.0083333,0.2,0.1916667
132,0.015821,0.2,0.184179
133,0.00012077,0.1,0.09987923
134,0.00042271,0.1,0.09957729
135,0.0024155,0.2,0.1975845
136,0,0.1,0.1
137,0.00024155,0.1,0.09975845
138,6.04E-05,0.1,0.0999396
139,0.00012077,0.1,0.09987923
140,6.04E-05,0.1,0.0999396
141,0.0051329,0.2,0.1948671
142,0,0.1,0.1
143,0.0013285,0.2,0.1986715
144,0.00018116,0.1,0.09981884
145,0.0051329,0.2,0.1948671
146,0.29221,0.4,0.10779
147,0,0.1,0.1
148,0,0.1,0.1
149,0,0.1,0.1
150,0.0024155,0.2,0.1975845
151,0.0013285,0.1,0.0986715
152,0,0.1,0.1
153,0.0016908,0.1,0.0983092
154,0,0.1,0.1
155,0,0.1,0.1
156,0.015942,0.2,0.184058
157,0,0.1,0.1
158,0,0.1,0.1
159,0.0024758,0.2,0.1975242
160,0.14692,0.3,0.15308
161,0,0.1,0.1
162,0,0.1,0.1
163,6.04E-05,0.1,0.0999396
164,0.00030193,0.1,0.09969807
165,0.0011473,0.1,0.0988527
166,0.00096618,0.1,0.09903382
167,0.017693,0.2,0.182307
168,6.04E-05,0.1,0.0999396
169,0.0027778,0.2,0.1972222
170,0.00012077,0.1,0.09987923
171,0.00042271,0.1,0.09957729
172,0.0014493,0.1,0.0985507
173,0.0047101,0.2,0.1952899
174,0.0038043,0.2,0.1961957
175,0.15362,0.3,0.14638
176,0.21836,0.3,0.08164
177,0.0036232,0.2,0.1963768
178,0,0.1,0.1
179,6.04E-05,0.1,0.0999396
180,0.0085145,0.2,0.1914855
181,0,0.1,0.1
182,0.0012681,0.1,0.0987319
183,0.010024,0.2,0.189976
184,0,0.1,0.1
185,0,0.1,0.1
186,0,0.1,0.1
187,0.016787,0.2,0.183213
188,0.00072464,0.1,0.09927536
189,0.00048309,0.1,0.09951691
190,0.00030193,0.1,0.09969807
191,6.04E-05,0.1,0.0999396
192,0.0024758,0.2,0.1975242
193,0.00012077,0.1,0.09987923
194,0.00012077,0.1,0.09987923
195,0.027476,0.2,0.172524
196,0.00036232,0.1,0.09963768
197,0,0.1,0.1
198,0.00018116,0.1,0.09981884
199,0,0.1,0.1
200,6.04E-05,0.1,0.0999396
201,0.0025362,0.2,0.1974638
202,0.0028382,0.2,0.1971618
203,0.0076691,0.2,0.1923309
204,0.00018116,0.1,0.09981884
205,0.12349,0.3,0.17651
206,0.013164,0.2,0.186836
207,0.023007,0.2,0.176993
208,0,0.1,0.1
209,0,0.1,0.1
210,0.00012077,0.1,0.09987923
211,0.00072464,0.1,0.09927536
212,0.076147,0.3,0.223853
213,0,0.1,0.1
214,0.0017512,0.1,0.0982488
215,0.0012077,0.1,0.0987923
216,0.061292,0.3,0.238708
217,0.039976,0.3,0.260024
218,0,0.1,0.1
219,0,0.1,0.1
220,0.032669,0.2,0.167331
221,0.0014493,0.1,0.0985507
222,0.0013285,0.1,0.0986715
223,0.1305,0.3,0.1695
224,0.01715,0.2,0.18285
225,0.0096014,0.2,0.1903986
226,0.00084541,0.1,0.09915459
227,0.0021739,0.2,0.1978261
228,0.00066425,0.1,0.09933575
229,0.12995,0.3,0.17005
230,0,0.1,0.1
231,0.055616,0.3,0.244384
232,0.0028986,0.2,0.1971014
233,0.025604,0.2,0.174396
234,0.32814,0.4,0.07186
235,0.047886,0.3,0.252114
236,0.00030193,0.1,0.09969807
237,0.00018116,0.1,0.09981884
238,0.12699,0.3,0.17301
239,0.00030193,0.1,0.09969807
240,0,0.1,0.1
241,0.00072464,0.1,0.09927536
242,0.00030193,0.1,0.09969807
243,0.00042271,0.1,0.09957729
244,0.00096618,0.1,0.09903382
245,0.00012077,0.1,0.09987923
246,0.00030193,0.1,0.09969807
247,0.00018116,0.1,0.09981884

==> data/data_MWP.csv <==
Index,Loss encountered,Loss tolerance,diff
1,0.00030193,0.1,0.09969807
2,0,0.1,0.1
3,0.013949,0.3,0.286051
4,0.0015097,0.2,0.1984903
5,0.00036232,0.1,0.09963768
6,0.057367,0.3,0.242633
7,0.0009058,0.2,0.1990942
8,0.00036232,0.1,0.09963768
9,6.04E-05,0.1,0.0999396
10,0.00157,0.2,0.19843
11,0,0.1,0.1
12,0,0.1,0.1
13,0.00036232,0.2,0.19963768
14,0.00018116,0.1,0.09981884
15,0.10562,0.4,0.29438
16,0.003442,0.2,0.196558
17,0.011957,0.3,0.288043
18,0,0.1,0.1
19,0,0.1,0.1
20,6.04E-05,0.1,0.0999396
21,6.04E-05,0.1,0.0999396
22,0,0.1,0.1
23,0.0048309,0.2,0.1951691
24,6.04E-05,0.1,0.0999396
25,6.04E-05,0.1,0.0999396
26,0.002657,0.2,0.197343
27,0,0.1,0.1
28,0.00012077,0.1,0.09987923
29,0,0.1,0.1
30,0,0.1,0.1
31,0.00024155,0.1,0.09975845
32,0.00024155,0.1,0.09975845
33,6.04E-05,0.1,0.0999396
34,6.04E-05,0.1,0.0999396
35,0.011715,0.3,0.288285
36,0.0080314,0.2,0.1919686
37,6.04E-05,0.1,0.0999396
38,0.00036232,0.1,0.09963768
39,0.0009058,0.2,0.1990942
40,0.00048309,0.1,0.09951691
41,0.059843,0.3,0.240157
42,0.0077899,0.2,0.1922101
43,0.032005,0.3,0.267995
44,0.0016908,0.2,0.1983092
45,0.0083937,0.2,0.1916063
46,0.00066425,0.2,0.19933575
47,0.00012077,0.1,0.09987923
48,6.04E-05,0.1,0.0999396
49,0.0027174,0.2,0.1972826
50,0,0.1,0.1
51,0,0.2,0.2
52,0,0.1,0.1
53,0.00042271,0.2,0.19957729
54,0.00024155,0.2,0.19975845
55,0.0039251,0.3,0.2960749
56,0.016002,0.3,0.283998
57,0,0.1,0.1
58,0.0020531,0.3,0.2979469
59,0,0.1,0.1
60,0,0.1,0.1
61,0.014251,0.3,0.285749
62,0,0.1,0.1
63,0.00030193,0.2,0.19969807
64,6.04E-05,0.1,0.0999396
65,6.04E-05,0.1,0.0999396
66,0,0.1,0.1
67,0,0.1,0.1
68,0.0095411,0.3,0.2904589
69,0,0.1,0.1
70,0,0.1,0.1
71,6.04E-05,0.1,0.0999396
72,0,0.1,0.1
73,0.0021739,0.3,0.2978261
74,0.00024155,0.2,0.19975845
75,0,0.1,0.1
76,0,0.1,0.1
77,0,0.1,0.1
78,0.00048309,0.2,0.19951691
79,0,0.1,0.1
80,6.04E-05,0.1,0.0999396
81,0,0.1,0.1
82,0,0.1,0.1
83,0.00054348,0.2,0.19945652
84,0,0.1,0.1
85,0.0025362,0.3,0.2974638
86,0,0.1,0.1
87,0,0.1,0.1
88,0,0.1,0.1
89,0.0021135,0.3,0.2978865
90,0,0.1,0.1
91,6.04E-05,0.2,0.1999396
92,0,0.1,0.1
93,0.0027778,0.3,0.2972222
94,0.0024758,0.3,0.2975242
95,6.04E-05,0.2,0.1999396
96,0,0.1,0.1
97,0,0.1,0.1
98,0,0.1,0.1
99,0.00030193,0.2,0.19969807
100,0.013164,0.3,0.286836
101,0.001087,0.1,0.098913
102,6.04E-05,0.1,0.0999396
103,0.26159,0.4,0.13841
104,0.0053744,0.2,0.1946256
105,0,0.1,0.1
106,6.04E-05,0.1,0.0999396
107,0.0032005,0.2,0.1967995
108,0.0077899,0.2,0.1922101
109,0.0070652,0.2,0.1929348
110,0.00048309,0.1,0.09951691
111,0,0.1,0.1
112,0,0.1,0.1
113,0.0013889,0.2,0.1986111
114,0.00036232,0.1,0.09963768
115,0.001872,0.2,0.198128
116,0.30845,0.4,0.09155
117,0.00066425,0.1,0.09933575
118,0,0.1,0.1
119,0.0021739,0.2,0.1978261
120,0.0049517,0.2,0.1950483
121,0,0.1,0.1
122,0.00030193,0.1,0.09969807
123,0.00030193,0.1,0.09969807
124,0.00054348,0.1,0.09945652
125,0.0014493,0.2,0.1985507
126,0.063889,0.3,0.236111
127,0,0.1,0.1
128,0.00030193,0.1,0.09969807
129,0.00024155,0.1,0.09975845
130,0,0.1,0.1
131,0.007971,0.2,0.192029
132,0.014915,0.2,0.185085
133,0.00012077,0.1,0.09987923
134,0.00042271,0.1,0.09957729
135,0.0022947,0.2,0.1977053
136,0,0.1,0.1
137,0.00024155,0.1,0.09975845
138,6.04E-05,0.1,0.0999396
139,0.00012077,0.1,0.09987923
140,6.04E-05,0.1,0.0999396
141,0.0047705,0.2,0.1952295
142,0,0.1,0.1
143,0.0013889,0.2,0.1986111
144,0.00012077,0.1,0.09987923
145,0.0048913,0.2,0.1951087
146,0.29197,0.4,0.10803
147,0,0.1,0.1
148,0,0.1,0.1
149,0,0.1,0.1
150,0.0017512,0.2,0.1982488
151,0.0009058,0.1,0.0990942
152,0,0.1,0.1
153,0.0012681,0.1,0.0987319
154,0,0.1,0.1
155,0,0.1,0.1
156,0.013587,0.2,0.186413
157,0,0.1,0.1
158,0,0.1,0.1
159,0.0021135,0.2,0.1978865
160,0.1439,0.3,0.1561
161,0,0.1,0.1
162,0,0.1,0.1
163,0,0.1,0.1
164,0.00024155,0.1,0.09975845
165,0.0012077,0.1,0.0987923
166,0.00084541,0.1,0.09915459
167,0.014674,0.2,0.185326
168,6.04E-05,0.1,0.0999396
169,0.0019324,0.2,0.1980676
170,0.00012077,0.1,0.09987923
171,0.00024155,0.1,0.09975845
172,0.0012681,0.1,0.0987319
173,0.0038647,0.2,0.1961353
174,0.0027778,0.2,0.1972222
175,0.15181,0.3,0.14819
176,0.22379,0.3,0.07621
177,0.0028986,0.2,0.1971014
178,0,0.1,0.1
179,0,0.1,0.1
180,0.0066425,0.2,0.1933575
181,0,0.1,0.1
182,0.0011473,0.1,0.0988527
183,0.0078502,0.2,0.1921498
184,0,0.1,0.1
185,0,0.1,0.1
186,0,0.1,0.1
187,0.014795,0.2,0.185205
188,0.00054348,0.1,0.09945652
189,0.00042271,0.1,0.09957729
190,0.00030193,0.1,0.09969807
191,6.04E-05,0.1,0.0999396
192,0.0017512,0.2,0.1982488
193,6.04E-05,0.1,0.0999396
194,0.00012077,0.1,0.09987923
195,0.024819,0.2,0.175181
196,0.00024155,0.1,0.09975845
197,0,0.1,0.1
198,0.00012077,0.1,0.09987923
199,0,0.1,0.1
200,6.04E-05,0.1,0.0999396
201,0.0020531,0.2,0.1979469
202,0.0022343,0.2,0.1977657
203,0.0064614,0.2,0.1935386
204,0.00012077,0.1,0.09987923
205,0.12313,0.3,0.17687
206,0.01099,0.2,0.18901
207,0.020169,0.2,0.179831
208,0,0.1,0.1
209,0,0.1,0.1
210,0.00012077,0.1,0.09987923
211,0.00054348,0.1,0.09945652
212,0.073128,0.3,0.226872
213,0,0.1,0.1
214,0.0014493,0.1,0.0985507
215,0.001087,0.1,0.098913
216,0.05622,0.3,0.24378
217,0.034601,0.3,0.265399
218,0,0.1,0.1
219,0,0.1,0.1
220,0.029529,0.2,0.170471
221,0.00084541,0.1,0.09915459
222,0.0009058,0.1,0.0990942
223,0.13128,0.3,0.16872
224,0.014372,0.2,0.185628
225,0.0083937,0.2,0.1916063
226,0.00054348,0.1,0.09945652
227,0.0019928,0.2,0.1980072
228,0.00048309,0.1,0.09951691
229,0.12784,0.3,0.17216
230,0,0.1,0.1
231,0.050785,0.3,0.249215
232,0.0024758,0.2,0.1975242
233,0.022645,0.2,0.177355
234,0.32995,0.4,0.07005
235,0.043357,0.3,0.256643
236,0.00024155,0.1,0.09975845
237,0.00012077,0.1,0.09987923
238,0.12742,0.3,0.17258
239,0.00024155,0.1,0.09975845
240,0,0.1,0.1
241,0.00066425,0.1,0.09933575
242,0.00030193,0.1,0.09969807
243,0.00042271,0.1,0.09957729
244,0.00066425,0.1,0.09933575
245,6.04E-05,0.1,0.0999396
246,0.00024155,0.1,0.09975845
247,0.00012077,0.1,0.09987923

==> data/outage_output_k.dat <==
Closest	COMP	SAC	t
2.028333858031806e-07	1.955990924784601e-15	3.099469855672643e-05	0
1.6430317803550756e-07	2.280398092580072e-15	2.0308700077079637e-06	1
1.93944162040105e-07	2.8806956819948936e-15	5.8035364051134406e-08	2
2.048508841557828e-07	3.341549259516796e-15	2.7495761473872453e-08	3
1.5994752944947788e-07	1.2738698984549046e-15	6.36482505409486e-08	4
1.327424908564856e-07	3.610778342988397e-15	3.503196458136681e-07	5
1.119278530621326e-07	3.8766767573861215e-15	3.4871095897863748e-06	6
8.911857495852438e-08	6.992406653694161e-15	2.000125515505169e-05	7
1.0716550317768637e-07	1.5879519921213617e-15	3.619173134949316e-05	8
1.0767649633147692e-07	3.959277350418233e-15	2.8166204918175454e-05	9
9.551739323576669e-08	1.4623857680362565e-15	1.7481966668165593e-05	10
8.866152245645687e-08	2.972400103828932e-15	1.1032131607221053e-05	11
8.631413585324932e-08	2.754574346397476e-15	1.0617932824126374e-05	12
7.302255637653409e-08	2.31870078692964e-15	6.845227346755411e-06	13
7.90411495762422e-08	1.4296341888098143e-15	4.860454134043235e-06	14
7.208511097356318e-08	1.6315837569891302e-15	3.904182325947025e-06	15
7.271521339236033e-08	1.8404167079211218e-15	4.095288625073135e-06	16
6.93290686147874e-08	2.0724533200677803e-15	3.4776557580356025e-06	17
7.424692735302773e-08	2.037925384001937e-15	3.231447103843821e-06	18
7.201630065967191e-08	1.3445911051235272e-15	3.843469548994616e-06	19
7.035304655989005e-08	1.7618129177776609e-15	4.382176417577321e-06	20
5.36458961678532e-08	1.8923751454735795e-15	4.338252611605809e-06	21
4.628390892413847e-08	2.738143045633024e-15	3.564881467026382e-06	22
4.1456280076235256e-08	4.8754333903389126e-15	3.622401748779925e-06	23
4.2316733411595926e-08	1.4336309916984649e-15	3.381903577322265e-06	24
5.0829476879954435e-08	9.447997939560082e-16	2.819527772024433e-06	25
4.7322066831667624e-08	3.42381678564152e-15	2.533996765913371e-06	26
4.437011617330899e-08	8.75854944126786e-16	2.208681750748509e-06	27
4.1316381227840544e-08	1.673550187319961e-15	1.9269625392626112e-06	28
4.9801768756352337e-08	8.1379347705023985e-16	2.1812443328181884e-06	29
3.3333257427825566e-08	6.711298183859071e-16	2.3875166666398327e-06	30
4.48616454480355e-08	1.0188516696985061e-15	2.7343817914681214e-06	31
3.949936954217304e-08	1.7663648321786239e-15	2.9328072850955955e-06	32
4.5382455996390014e-08	1.9242385462803214e-15	3.025053364611008e-06	33
5.139520284636045e-08	2.7432500715462996e-15	2.771632125292745e-06	34
5.379014392248305e-08	1.7190693313295924e-15	2.627228123485703e-06	35
5.43314305957443e-08	2.4569235534954717e-15	3.035375770641502e-06	36
5.472670964556948e-08	8.312239785368547e-16	2.767913974593306e-06	37
4.1949242309158316e-08	1.1707301794672276e-15	3.1552145114281947e-06	38
3.8815575230333195e-08	1.8640644583456377e-15	3.007057763602772e-06	39
5.1081060369551077e-08	1.2835288387691437e-15	3.147534441276689e-06	40
3.677388496936552e-08	1.8168799797990685e-15	3.954184760162405e-06	41
4.370165588352126e-08	2.7297053506458724e-15	3.555057919825799e-06	42
4.782638798961348e-08	1.0729195309977512e-15	5.078400310018938e-06	43
5.783866570940876e-08	4.833911049217933e-16	5.728319698937834e-06	44
7.152093621598521e-08	2.538635968107883e-15	6.104851852299142e-06	45
7.178619548131593e-08	6.806777363976835e-16	6.315769621401457e-06	46
6.734948585285229e-08	1.2359002710127242e-15	8.024356737954098e-06	47
7.248121857261757e-08	4.1755487956152144e-16	7.374371158883286e-06	48
8.609499438461121e-08	8.804068585277491e-16	7.886464747536293e-06	49
9.42521839978339e-08	7.400746682151294e-16	7.940502629704583e-06	50
1.1220503793896165e-07	2.1608270728279423e-15	1.0251310306559123e-05	51
1.1174531495583561e-07	1.5498713423767186e-15	1.4227481691881038e-05	52
8.071235234308194e-08	1.287525641657794e-15	1.4748482175263922e-05	53
5.704316099730545e-08	1.4026557693114228e-15	1.5425846930339217e-05	54
8.10091420920811e-08	1.3751222383007188e-15	1.646116076361792e-05	55
8.3399497623593e-08	5.586642259913788e-16	1.8659584665418173e-05	56
1.121184083840987e-07	3.4006131244268547e-16	2.0527622552068855e-05	57
1.2858896481604545e-07	1.3884449145962208e-15	2.718566698220959e-05	58
1.0526058619009239e-07	1.0789147353307273e-15	2.9460433345706804e-05	59
1.4496446719480805e-07	9.61120072417998e-16	2.7913982396551296e-05	60
1.5616771659621164e-07	2.1220802892685243e-15	3.3211128964803495e-05	61
1.5483120998283084e-07	8.880673973976628e-16	3.4134569156082706e-05	62
1.4972287680714569e-07	2.376876473419997e-15	3.75583155515049e-05	63
1.3371799489803048e-07	9.497957975668214e-16	4.8404523694958736e-05	64
1.3798079678550844e-07	4.311662138434258e-15	5.954694396081395e-05	65
1.4638839961844678e-07	1.4305223672295142e-15	6.271612240253777e-05	66
1.0535246008114285e-07	8.876233081878128e-16	7.087701184248785e-05	67
1.5836642243793885e-07	7.613909502879323e-16	8.366080848772805e-05	68
2.0307759862281397e-07	2.264743947932857e-15	0.0001003073660123	69
1.9429648809787813e-07	1.4659384817150568e-15	0.000129409848752	70
2.3216060782216278e-07	5.62117019597963e-15	0.0001521080703719	71
2.739660021827684e-07	1.1778245045945823e-14	0.000182710547634	72
2.800138237953887e-07	1.1637246721818427e-14	0.0001846474712498	73
2.7794880075693306e-07	1.7474910407599964e-15	0.0002194136431285	74
2.558101249232614e-07	6.240008509905692e-15	0.0002384153036666	75
2.34662800080665e-07	3.734457187931639e-15	0.0002407222688013	76
2.061108681638002e-07	3.8997693962983246e-15	0.0002183845086591	77
2.051879281149693e-07	5.065392549852277e-15	0.000258703102791	78
2.1743695962839207e-07	4.9782400424192015e-15	0.000214780981409	79
1.9398603010623016e-07	2.3366752976983207e-14	0.0002116740987156	80
2.3148465923406026e-07	5.475675468602504e-14	0.0002930588542887	81
2.631626777692686e-07	1.213384948073326e-14	0.0003243877697733	82
2.2543659504303814e-07	6.93411994490134e-15	0.0003182573064382	83
2.096570378077312e-07	3.638089829394175e-15	0.0002915463548062	84
1.3403678097212438e-07	4.036992962141994e-15	0.0002800809384237	85
1.646980564511402e-07	6.853961842523404e-15	0.0002824714593435	86
1.4098853516841813e-07	7.889355835288826e-15	0.0002819245482489	87
1.3324210160736706e-07	6.267208974009009e-15	0.0002740699815027	88
1.4936640139839865e-07	1.6740275832205496e-14	0.0003146862165651	89
1.9211805942587202e-07	5.2905013703252736e-14	0.0003296431208757	90
1.761936640967132e-07	2.333733206683064e-14	0.0003521123526402	91
1.3759262615808954e-07	1.7676304864266967e-14	0.0003242320406425	92
1.2136123548844857e-07	4.57567317369012e-15	0.0003141584652277	93
9.85106019512072e-08	5.812128556215157e-15	0.0003589045355384	94
1.3282237438516642e-07	4.5377035462479406e-15	0.0003845686194292	95
1.3677186940863617e-07	1.1770362462470983e-14	0.0004010656298059	96
1.5496231599632093e-07	6.729283796857999e-15	0.0004707543571643	97
8.008624683353284e-08	2.3585355890531902e-14	0.0005297541774562	98
1.2686388672100702e-07	3.0166202868997525e-14	0.0005796755676829	99
1.0323593579930626e-07	1.9271917395258244e-14	0.0007325844678701	100
7.756514762491397e-08	1.4711343254703022e-14	0.0007690033499488	101
1.2384035426282746e-07	1.410738192930694e-14	0.0008920680355046	102
1.3041518635004137e-07	4.69702055028165e-15	0.0009295199046593	103
1.640893481786865e-07	6.6093797101984815e-15	0.000940699994822	104
1.9144582508656693e-07	1.1145750988816871e-14	0.0010757766333266	105
1.672956895437672e-07	1.5761392191393498e-14	0.0012513298775129	106
1.0773314315548623e-07	1.908140312423257e-14	0.0011972394016829	107
1.1286683120337316e-07	4.7875037267886e-15	0.0014680981053241	108
1.4062313037344065e-07	6.576850175576965e-15	0.0015643449065839	109
1.1477142046800725e-07	2.2928992038373512e-14	0.0023840654118633	110
1.0156685929429977e-07	1.542649341601532e-13	0.0026709956227511	111
1.1478995265656877e-07	1.487010514722442e-14	0.0025475175511872	112
1.0442874973937145e-07	4.805045250577678e-15	0.002205090255729	113
6.93230942185874e-08	8.588685318500211e-15	0.0021483981741999	114
1.0524098916464553e-07	2.340128091304905e-15	0.0018608917906736	115
1.309954313392092e-07	1.2140399796578548e-14	0.0019567086701141	116
1.3229062295849746e-07	4.8695159016176607e-14	0.0015107756119301	117
1.0159062837888923e-07	4.41324754518746e-15	0.0012976073804946	118
1.0388038970199353e-07	7.726486117576314e-15	0.0019029544280929	119
9.83877843706571e-08	1.1503020758141248e-15	0.0022860911594359	120
8.775467007204886e-08	5.6895599342965405e-15	0.002305330995653	121
1.2222576049969457e-07	1.9789725413943415e-15	0.0020451265075541	122
8.286115683864282e-08	2.7861046802968306e-15	0.0018903543788992	123
1.0399832113583419e-07	3.881339694089547e-16	0.0018255626260263	124
8.93937772978859e-08	1.4270806758531761e-15	0.0015269641783812	125
9.367007226457336e-08	2.813860255912459e-15	0.0011551813870412	126
7.370602226508539e-08	2.163602630389505e-15	0.0019301545448888	127
5.3697655729156866e-08	3.478661803058003e-15	0.0018636250069477	128
6.858465070480602e-08	3.098632461728812e-15	0.0018290851522275	129
6.790812638513e-08	2.5983659668327164e-15	0.0016680085752715	130
8.17091444126339e-08	3.4398039971961226e-15	0.0015934656361896	131
7.045670326855103e-08	8.670064666205235e-15	0.0013948389977289	132
6.392055624415694e-08	6.473599434286825e-15	0.0014707344163534	133
7.737782506234138e-08	2.2113422204483867e-15	0.0012403487006463	134
8.302375328650415e-08	4.395039887583608e-15	0.0009388745988066	135
2.260127112130305e-09	3.058664432842306e-16	0.0008223043183275	136
5.591085945089169e-08	6.5265570725614446e-15	0.0005832072253272	137
6.921794118786017e-08	3.1465940963926185e-15	0.0004381074664431	138
7.741453766996199e-08	2.375877272697835e-15	0.0003873746782815	139
9.61360183697746e-08	1.873723398659877e-15	0.0003437270058365	140
8.305383140316814e-08	4.244493645444436e-15	0.0002973953604971	141
9.366030695123763e-08	2.42816877715768e-15	0.0002647062124199	142
9.628786340831753e-08	3.730904474252838e-15	0.000315870903852	143
8.874349574039541e-08	3.051892072392093e-15	0.0001962702264312	144
7.482322153795629e-08	2.3560042805570447e-15	0.0001178988246474	145
7.63605023237357e-08	8.68660698927215e-15	0.000112592745132	146
6.792839817115759e-08	1.213740219441206e-14	0.0001048896580947	147
7.014991377929382e-08	2.6711965972481265e-15	9.133007131190828e-05	148
9.23406452134623e-08	8.812950369474492e-16	8.039292720607883e-05	149
9.32546662371081e-08	1.9986234889302067e-15	6.650352408306703e-05	150
1.0438859634809285e-07	1.7961188092385783e-15	5.5998169088198e-05	151
9.254206104236662e-08	2.67752486848849e-15	4.243975125128352e-05	152
1.003635012500892e-07	1.7582602040988604e-15	4.31150881752711e-05	153
8.448529523763516e-08	1.1620704398751514e-15	3.748512490033485e-05	154
1.0325058414561993e-07	3.996580844045638e-15	3.09371196247833e-05	155
1.1548875703903949e-07	2.726041614664609e-15	2.3048623282495128e-05	156
9.72996380840252e-08	1.957101147809226e-15	2.1655132109846265e-05	157
1.0088822954035237e-07	2.9944935420189724e-15	1.614824032909612e-05	158
9.951206531777501e-08	1.9093615577503447e-15	1.589034470908601e-05	159
9.203981139338513e-08	2.069344695598829e-15	1.3179067076149689e-05	160
9.009635875456557e-08	4.4885206662570456e-15	8.035372689646048e-06	161
8.567802951886527e-08	8.417044838893161e-15	7.05630820737757e-06	162
7.60256443546048e-08	1.7513768213461844e-14	5.673555115601303e-06	163
9.737703196111005e-08	1.04357189556481e-13	4.672114966258967e-06	164
1.1100428565880005e-07	1.2704393093088129e-14	3.302379500112029e-06	165
9.911009503882352e-08	5.109246359324971e-15	2.101273330766262e-06	166
7.361921415738326e-08	6.7874594833483565e-15	2.359858385086677e-06	167
9.379012712484869e-08	6.430411758628907e-15	1.833328122673228e-06	168
8.904562574718611e-08	3.2349678491527813e-15	1.4375340182679607e-06	169
7.597908556578047e-08	1.390221271435621e-15	1.3663789465930832e-06	170
9.52708911201583e-08	3.608890963846534e-15	1.1561236934866104e-06	171
1.2132694639899188e-07	3.942401960443931e-16	6.803899559936211e-07	172
1.3362042041098477e-07	2.879474436667806e-15	5.86763767374765e-07	173
1.127220307833854e-07	2.3173685193000894e-15	3.9694154245661925e-07	174
1.2706171149057254e-07	6.469269564490787e-16	3.4610466427320575e-07	175
1.7824239376751374e-07	1.333821941784663e-15	2.5706318238527537e-07	176
1.9011076813202356e-07	2.473132809654999e-15	1.918974621435421e-07	177
1.3018448694723796e-07	2.754907413304864e-15	1.5083193313758513e-07	178
1.0462776772113269e-07	2.8562707754531407e-15	9.00825492521351e-08	179
9.959575916707043e-08	2.905009566234185e-15	6.670333961844576e-08	180
6.175181148138088e-08	2.090771999974095e-15	5.2211744683394734e-08	181
1.2310083414557306e-07	1.4733769759800453e-15	3.777907189672636e-08	182
1.2971945940865038e-07	2.0153878566020465e-15	2.6580130709441543e-08	183
1.256824874588114e-07	1.7666978990860116e-15	2.049110175594837e-08	184
1.106519763787173e-07	6.108447081487612e-15	1.2837772812912542e-08	185
1.2693088854098814e-07	1.3662737607944564e-14	9.227761879171404e-09	186
7.924792210534104e-08	8.643086246706843e-15	5.5797822290371e-09	187
8.579904291683428e-08	3.4070524179696807e-15	4.8081905215102705e-09	188
1.3877924980576498e-07	3.785638469366859e-15	3.409396272968656e-09	189
1.4807294746799205e-07	3.727129715969113e-15	2.3514883256137155e-09	190
1.591742209016145e-07	3.4985347951987933e-15	1.6725486445823276e-09	191
1.995337448689183e-07	2.729039216831097e-15	1.3934227658385367e-09	192
1.6924949666874414e-07	1.3834489109854076e-15	9.933016748009394e-10	193
1.8199948109676177e-07	9.036105197424148e-16	7.641023272997316e-10	194
1.562177181123614e-07	5.699440919215704e-15	6.191532452293203e-10	195
2.177579305234767e-07	8.595457678950425e-15	5.756727088357394e-10	196
2.460821195738872e-07	1.5716317136593717e-15	4.899549256309754e-10	197
2.531903800605529e-07	7.928047107697013e-14	4.09961963376837e-10	198
1.882354421919308e-07	1.3444800828210645e-15	3.8253845524582887e-10	199
1.935217488777674e-07	2.420841305195154e-15	3.4874575571830485e-10	200
2.033765434505952e-07	4.800049246966864e-15	3.15239700676706e-10	201
1.625059053362854e-07	1.7703616350672746e-15	3.0561551533914157e-10	202
1.3844778382177125e-07	3.6353142718326126e-15	2.7242336653188206e-10	203
1.7580577160136726e-07	1.1820544543184042e-15	2.717878752056535e-10	204
1.3010441167549125e-07	1.3213874439088612e-15	2.684522040219406e-10	205
1.396261472366156e-07	3.252731417546784e-15	3.12089058485121e-10	206
1.5318132491060066e-07	1.6858736628933005e-15	3.7722633838832567e-10	207
1.4782892942954986e-07	1.6127099655705024e-15	3.81091745715878e-10	208
1.1879138135562075e-07	3.468336728928989e-15	3.4120301739548606e-10	209
1.3788588597318797e-07	1.2562173523633646e-15	4.836071135772003e-10	210
1.2535521145351504e-07	1.7382761896556076e-15	4.887678186626943e-10	211
1.0375548854180129e-07	1.8741674878697268e-15	4.860576370280256e-10	212
9.211642348105897e-08	3.0208058277025884e-15	5.597981455052193e-10	213
1.1641064062162255e-07	1.6581180872776713e-15	6.249838582217392e-10	214
8.870246544345763e-08	1.1110001807423941e-15	5.815730085290127e-10	215
8.059308536101373e-08	1.0264011862659573e-15	6.93191332223897e-10	216
1.3369897371962036e-07	1.4518386493023172e-15	7.405162881779502e-10	217
1.376428885586645e-07	5.004885395010206e-16	7.645269587408521e-10	218
1.5198382289549618e-07	2.245759134211767e-15	8.818435107693646e-10	219
1.33999865983947e-07	1.5677459330731836e-15	8.532262938398816e-10	220
9.979525523373666e-08	1.1107781361374692e-15	1.054072180983745e-09	221
8.542133603406389e-08	1.6955326032075389e-15	1.0222702395701331e-09	222
1.0627870255186523e-07	8.881784197001252e-16	1.1096429619605883e-09	223
9.842932667147865e-08	1.2438938767900257e-15	1.2214555006329063e-09	224
7.077159001045441e-08	1.4418466420806908e-15	1.4392028505616495e-09	225
1.0721549608339044e-07	1.5881740367262864e-15	1.511003604903749e-09	226
9.376548586470525e-08	7.355227538141662e-16	1.6636088396859704e-09	227
7.245174988290693e-08	1.0440537323574972e-15	1.6805324016822e-09	228
9.053205246623009e-08	1.3634648965421548e-15	2.1330112452977444e-09	229
8.822779106132383e-08	9.36584143573782e-16	2.497903777598509e-09	230
9.122188522181497e-08	2.3283597272438784e-15	2.9109605408361716e-09	231
9.00542456554465e-08	1.830757767606883e-15	3.1541704348381212e-09	232
1.1419831264047888e-07	1.8297585668847207e-15	3.650163489465896e-09	233
1.063014474056434e-07	1.9987345112326693e-15	4.2996601692379956e-09	234
1.0838982630578809e-07	2.5497381983541346e-15	5.111491030107551e-09	235
1.1897927382598096e-07	1.881050870622403e-15	5.1531969222917695e-09	236
1.0231040567210137e-07	1.1698420010475277e-15	4.358616308985931e-09	237
1.3135646871564877e-07	1.3806733534238449e-15	5.115073210326671e-09	238
1.2849629055944333e-07	2.012612299040484e-15	6.208183957578939e-09	239
1.4542799228967062e-07	2.407962718109502e-15	7.657877735933739e-09	240
1.2485378763960054e-07	9.316991622654313e-16	9.530727750783895e-09	241
1.4806708958314817e-07	1.1333156635373598e-15	1.1089729535118664e-08	242
1.5451727426407657e-07	1.4800383141277961e-15	1.3887703805948173e-08	243
1.8955669133724484e-07	1.336153410136376e-15	1.3479782319580913e-08	244
1.82261275323059e-07	1.4530598946294048e-15	1.2744086510307896e-08	245
1.8147080414299134e-07	1.821098827292644e-15	1.4002005587321342e-08	246
2.0221104724726935e-07	1.8990364836213303e-15	1.8530789544946023e-08	247
1.9736166258887965e-07	1.4451773111545662e-15	2.4936064484615276e-08	248
1.9360448675542766e-07	1.303623875514859e-15	2.8157533710881923e-08	249
1.9557035344186515e-07	2.1082025014607102e-15	3.197033419544137e-08	250
1.6478758680493754e-07	5.130340596792849e-16	3.7331483383473696e-08	251
1.6165322800731908e-07	1.9776402737647912e-15	3.99335981913218e-08	252
2.310259815039295e-07	1.3334888748772754e-15	4.28820712488065e-08	253
2.72347650562943e-07	2.0752288776293426e-15	5.793157827849172e-08	254
2.3911071903737204e-07	3.217426325363704e-15	7.719628586444482e-08	255
2.518642313741327e-07	7.521760991835436e-16	7.967744381764953e-08	256
2.406064313811296e-07	3.247513369331045e-15	1.0047828056070074e-07	257
2.6008603884475345e-07	2.4439339441073573e-15	8.133952102051811e-08	258
2.708529879779098e-07	1.2141398997300712e-15	8.466486909164405e-08	259
2.5065996564910266e-07	1.7440493493836584e-15	1.1202341709160013e-07	260
2.98437929872164e-07	1.5853984791647237e-15	1.408395277735508e-07	261
3.369905220443892e-07	1.3914425167627086e-15	1.482778109296312e-07	262
3.869115722209271e-07	6.908917882242349e-16	2.3288137530119715e-07	263
4.945802840957692e-07	1.4861445407632345e-15	2.613420680538381e-07	264
4.412771281467887e-07	2.83728596173205e-15	2.524232845119157e-07	265
5.285951270656008e-07	2.9023450309750838e-15	3.081135541196378e-07	266
5.565687901704086e-07	3.749889287973929e-15	5.22369272863088e-07	267
5.587413822975007e-07	2.3746560273707476e-15	6.072100537343195e-07	268
6.879593039084142e-07	1.8974821713868548e-15	6.801054896247161e-07	269
7.108268283144704e-07	2.9967139880682226e-15	8.783247913682901e-07	270
6.938317871064692e-07	2.5811575099510263e-15	9.140190431915496e-07	271
7.147396384991067e-07	2.886357819420482e-15	8.592240681543073e-07	272
6.738331229659833e-07	1.3805623311213822e-15	8.091592180020645e-07	273
6.612649467646615e-07	2.391420395042587e-15	1.0160377029816424e-06	274
7.717618264737602e-07	2.7945423752839815e-15	1.1264863594385722e-06	275
9.038277791483252e-07	2.6563196087181494e-15	1.0600173771562194e-06	276
8.544484358844473e-07	2.7275959268990847e-15	1.3542211165381567e-06	277
8.812133227086294e-07	2.1045387654794467e-15	1.0577348389151363e-06	278
8.586340431312456e-07	1.438626995309278e-15	1.109143294534265e-06	279
8.819527131070926e-07	1.7140733277187792e-15	1.4960802776371463e-06	280
1.0228738988399267e-06	1.5691892230051965e-15	1.587802502027613e-06	281
9.312667897605208e-07	4.541700349136591e-15	1.2805669111338736e-06	282
9.402194703861388e-07	5.111133738466833e-15	1.3374063175138894e-06	283
9.905527461738785e-07	1.966871110425928e-15	1.136965717331906e-06	284
1.00805259382164e-06	1.826760964718233e-15	1.542008609963452e-06	285
1.2724559393251233e-06	1.920796854903983e-15	1.914124961714392e-06	286
1.3515811499911211e-06	2.4277246879478303e-15	2.3343721103831205e-06	287
1.5262876137586143e-06	4.815703391614079e-15	2.436954164428906e-06	288
1.4098453389264075e-06	3.820943561549938e-15	1.7426287675865736e-06	289
1.5075405647900775e-06	2.9245494914675872e-15	2.3830741199014628e-06	290
1.637636334444581e-06	1.035838081975271e-15	1.924136459082404e-06	291
1.6746621564854847e-06	2.2017943024366105e-15	2.289574737847855e-06	292
1.6917287013337169e-06	2.1307400288606005e-15	2.106712887793405e-06	293
1.631687425983963e-06	2.3673285554082213e-15	2.292663933921357e-06	294
1.882498508662844e-06	4.411249143743134e-15	2.307660881708417e-06	295
2.197316807258542e-06	1.4288570326925764e-15	1.8741965153760144e-06	296
2.149928226665376e-06	3.391287251020003e-15	1.7834134245195977e-06	297
2.116186200456172e-06	3.692823824508196e-15	1.6636244244102593e-06	298
2.349248855184283e-06	2.9121149935917857e-15	1.724754718192112e-06	299
2.1948780079545925e-06	3.020916850005051e-15	2.312977759692303e-06	300
2.644903448612679e-06	3.698263917328859e-15	1.8044340366850653e-06	301
2.6859320398620045e-06	1.8407497748285094e-15	2.182143948200488e-06	302
3.01863885535969e-06	5.008105041781619e-15	1.802033300482564e-06	303
2.9045738350400585e-06	4.414246745909622e-15	2.011653612315811e-06	304
3.106040616851491e-06	5.378364420494109e-15	2.3384205491014943e-06	305
2.6454278021047496e-06	2.8348434710778746e-15	1.8018102115402443e-06	306
2.8252367309057337e-06	3.986255769916625e-15	2.079737692023742e-06	307
3.068746907350373e-06	4.064193426245311e-15	2.0849176044114294e-06	308
3.139445022670051e-06	4.2529313404315874e-15	2.116883262426317e-06	309
3.1550228584250606e-06	1.922462189440921e-15	1.6825800107641564e-06	310
3.028779307048368e-06	4.3263170823593104e-15	1.8087848601141545e-06	311
3.578311325227124e-06	5.832223592960872e-15	2.1924234070060943e-06	312
4.179477282518218e-06	4.016675880791354e-15	2.3818685561602937e-06	313
4.3151067467933625e-06	4.914069151595868e-15	2.8694280898045044e-06	314
4.289721675300729e-06	5.185074591906869e-15	2.426250882039072e-06	315
4.778631058277027e-06	4.0045744498229405e-15	2.1189110672407142e-06	316
4.15990018146839e-06	4.214184556872169e-15	2.1746714949864023e-06	317
4.0764973721793e-06	3.616440480413985e-15	1.590859622881524e-06	318
4.106464381886333e-06	3.597788733600282e-15	1.7321251281223749e-06	319
4.375253997141449e-06	5.3003157418629606e-15	1.606480141900346e-06	320
4.953851327289982e-06	2.798428155870169e-15	1.5020203330192716e-06	321
5.179505462614143e-06	3.1404878697571802e-15	1.5235972328495603e-06	322
5.234414552347855e-06	4.308331469360382e-15	1.411802765161396e-06	323
4.693422043002271e-06	3.624767153098674e-15	1.862170699431731e-06	324
5.476352243273919e-06	5.46451772720502e-15	1.734115584396956e-06	325
5.799679058306584e-06	2.3711033136919467e-15	1.5975505681018464e-06	326
6.171825491043448e-06	6.056044554725304e-15	1.847164860685924e-06	327
6.876596444041705e-06	6.8317573820309e-15	1.820120610830145e-06	328
7.096576277266231e-06	6.078915149032582e-15	1.588027392783853e-06	329
7.229825732174344e-06	4.364508754406415e-15	1.4506562761698038e-06	330
8.726230585594409e-06	6.291189791340912e-15	1.0998014114215194e-06	331
8.222056896247998e-06	3.483879851273741e-15	1.5128590154661614e-06	332
7.59685895795148e-06	5.929701174522961e-15	1.3701896267537262e-06	333
7.371480595836366e-06	5.131783886724861e-15	1.4959442395150458e-06	334
6.976412198509973e-06	5.909273070869858e-15	1.3380096299764331e-06	335
8.209125870747624e-06	4.296452082996893e-15	1.3507695026482302e-06	336
7.869018762144741e-06	8.290923503295744e-15	1.5447404427273438e-06	337
8.491908417384009e-06	4.045541679431608e-15	1.297457291565718e-06	338
8.894503057707448e-06	4.197087122292942e-15	1.0624652733400851e-06	339
8.834608870539662e-06	7.273182056621863e-15	1.1852239774376991e-06	340
9.556494667897098e-06	6.1537441808923166e-15	1.3207525259109066e-06	341
1.0149710882988438e-05	3.6253222646109866e-15	1.4636254114109848e-06	342
1.0993439819217189e-05	3.5613734183925775e-15	1.446194383990518e-06	343
1.201839719729647e-05	9.02822261394931e-15	1.3847532071431522e-06	344
1.1906442882866464e-05	1.065980637093844e-14	1.6109720685169027e-06	345
1.1744579113982967e-05	5.873523889476929e-15	1.4128531238998266e-06	346
1.1834532745328864e-05	4.8557824428030466e-15	1.467959221059578e-06	347
1.2226512982132509e-05	6.665112906034665e-15	1.8661420605162737e-06	348
1.357387439711122e-05	7.827072323607354e-15	1.7817737343396312e-06	349
1.3850756904849605e-05	1.3180900815257246e-14	1.5937042771884124e-06	350
1.5422900491839585e-05	4.854228130568572e-15	1.562057781239856e-06	351
1.5275872312965566e-05	7.257305867369723e-15	1.662762598818368e-06	352
1.4798921341959926e-05	7.24964532849981e-15	1.7356303158786446e-06	353
1.4815326349452927e-05	4.028555267154843e-15	2.1254661322044346e-06	354
1.6389745764061604e-05	2.4227286843370165e-15	1.5296158752209354e-06	355
1.546119328010054e-05	6.677991493120317e-15	1.340716716964896e-06	356
1.6079363771759338e-05	9.778400311688528e-15	1.53723780318904e-06	357
1.6076298261366695e-05	5.9390270479298116e-15	1.8463839677931303e-06	358
1.588523655756646e-05	9.149792035145764e-15	1.7736114138015014e-06	359
1.9140307482928275e-05	8.889999847383478e-15	1.393254459580051e-06	360
2.3143740109886624e-05	7.687184222504583e-15	1.5055056501745989e-06	361
2.1622729240836412e-05	7.720379890940876e-15	1.4337198343810086e-06	362
2.2692913404221195e-05	9.935385847370524e-15	1.4916375842246588e-06	363
2.326592101840985e-05	5.437206240799241e-15	1.4473862717820915e-06	364
2.5527926221526557e-05	1.1139200672971585e-14	1.30414357527886e-06	365
2.504553519576558e-05	7.033706950210217e-15	1.4421044261381245e-06	366
2.66282300210674e-05	5.283218307283733e-15	1.5555511441024406e-06	367
2.6755789991517956e-05	8.500533610344974e-15	1.4258669123936586e-06	368
2.340208154860557e-05	3.91808807620464e-15	1.5590421978011192e-06	369
2.452111748632924e-05	1.0276335338232912e-14	1.3578873857557072e-06	370
2.7276384734553072e-05	1.2741363519808146e-14	1.0982561779340206e-06	371
2.4916369786613046e-05	6.967759702547482e-15	1.636854680711286e-06	372
2.5486115558409294e-05	6.142419906041141e-15	1.4789096827050318e-06	373
2.758607321642448e-05	9.789613564237244e-15	1.4688187610976125e-06	374
2.8978519077689336e-05	1.2064682586299112e-14	1.1252694205645674e-06	375
2.9923190332629023e-05	8.066658452321463e-15	1.045207534742798e-06	376
3.400809773890112e-05	9.112821608425748e-15	1.1983732090048437e-06	377
3.1654051182551604e-05	9.48363609865055e-15	1.379498405069679e-06	378
2.99273244084165e-05	6.81099621147041e-15	1.1993875328937254e-06	379
3.2422738272372966e-05	9.515499499457291e-15	9.437082770313852e-07	380
3.532083481745374e-05	8.357425862470791e-15	1.2065839110138032e-06	381
3.6635288867378765e-05	5.173084183240917e-15	1.137138844589436e-06	382
4.221172675569263e-05	6.846745392863341e-15	1.4232573736924215e-06	383
3.869544553879445e-05	8.484102309580522e-15	1.2693604461118113e-06	384
3.733925899439694e-05	1.2743694988159859e-14	1.3884938855553977e-06	385
4.046964143407861e-05	1.2705059226902904e-14	1.643104984125121e-06	386
3.883923443192605e-05	1.2660539283615435e-14	1.8468590684384e-06	387
3.658334551060427e-05	1.0128675675957763e-14	1.8575913812929332e-06	388
4.066174410482149e-05	8.711142918116365e-15	1.8410996251522208e-06	389
4.100428119008181e-05	8.236633597391573e-15	1.486711984162281e-06	390
4.254518348921244e-05	1.834987717330705e-14	1.5083894296350489e-06	391
4.4831393057942034e-05	9.292011604600248e-15	1.575597252653993e-06	392
4.660154538326899e-05	8.38562552729627e-15	1.5370151238337514e-06	393
5.068245911804359e-05	8.615774760301065e-15	1.61901145233756e-06	394
5.391684683768205e-05	8.006262319781854e-15	1.3381051419500966e-06	395
5.710999120780857e-05	6.322276036030416e-15	1.4805117243074097e-06	396
4.905083703726143e-05	9.203859896445011e-15	1.841297661148822e-06	397
5.02227428051224e-05	8.46334113902003e-15	1.8789903244996745e-06	398
5.297250189221025e-05	9.985345883478658e-15	1.566740449416848e-06	399
6.157942756770707e-05	1.7684298470044272e-14	1.8127441249607969e-06	400
6.535731346729856e-05	1.005606709014728e-14	1.6233305969893809e-06	401
5.944778208481183e-05	2.3029911311311932e-14	1.6161632122111414e-06	402
6.010496675888788e-05	2.2320034709366612e-14	1.2311823085301433e-06	403
6.154047789143114e-05	1.3735790282964901e-14	1.2941128430142834e-06	404
6.63177645785219e-05	1.9392598638035e-14	1.1784067751910988e-06	405
7.141202778383693e-05	1.8625989639531326e-14	1.3491895762959283e-06	406
7.188422077655587e-05	6.925460205309264e-15	1.1708368133119818e-06	407
7.244089401653076e-05	1.8807067014847693e-14	1.5060349325601852e-06	408
6.955614875011961e-05	7.46946948737559e-15	1.5806963411479912e-06	409
7.170475627441719e-05	2.1866508603807232e-14	1.5332003600662111e-06	410
6.6841007152033e-05	1.455668918737274e-14	1.7951608193114145e-06	411
6.797463386476876e-05	1.3279599642146422e-14	1.937737283434382e-06	412
6.358689072553692e-05	1.647382230629546e-14	2.0715323932609663e-06	413
6.721712542001135e-05	1.2494005829921662e-14	2.0666296074146605e-06	414
6.831746364788127e-05	1.6036283412290687e-14	1.978275935279772e-06	415
7.484227981835557e-05	1.5317191959240973e-14	1.7518551066346698e-06	416
8.456195674400147e-05	1.7146839503823233e-14	2.4536245522002176e-06	417
9.775563563984004e-05	1.233291246904855e-14	2.298621564779557e-06	418
9.417092619372858e-05	1.3641199281266836e-14	1.980876979537749e-06	419
8.834459002180617e-05	1.7351786674169034e-14	2.427230301861094e-06	420
8.897900762986011e-05	1.831945706243232e-14	1.7804968667568532e-06	421
8.923117882628462e-05	3.117739399982611e-14	1.561114655875162e-06	422
9.033190470052576e-05	2.371958185420908e-14	1.475480800036233e-06	423
0.0001001816331642	1.3004264332039384e-14	1.7748897231156802e-06	424
9.663050398753004e-05	1.3992362823955771e-14	1.8200133006985863e-06	425
8.958150291607225e-05	1.3160139644696756e-14	1.662997343878425e-06	426
9.919420243345856e-05	1.0877299061462508e-14	1.3788143843593835e-06	427
0.000100214003724	1.8320567285456942e-14	1.901359585170348e-06	428
9.381842130997286e-05	1.4469425657637204e-14	1.4163186197506673e-06	429
0.0001005754247963	1.0402678718435254e-14	1.925981509870778e-06	430
0.0001006145842157	1.600297672155193e-14	2.387582273825739e-06	431
0.0001116255252468	2.0611512496770955e-14	2.42521823793862e-06	432
0.0001115276195329	3.593059183515379e-14	2.3684075735117548e-06	433
0.000112115568159	2.2583712677715084e-14	2.24236495242347e-06	434
0.0001272619139971	1.7020940212830738e-14	1.8318929643849069e-06	435
0.0001304351576296	1.8795298650786663e-14	1.994546383772056e-06	436
0.0001260435202036	1.8867685191992222e-14	2.304617953367005e-06	437
0.0001288300568533	3.1036506698001185e-14	1.7499086958145948e-06	438
0.0001341778846126	1.9634738279705745e-14	1.7463760637291823e-06	439
0.0001277541488043	1.1002976307850076e-14	2.740977123799504e-06	440
0.0001356819289685	2.0150436874644128e-14	2.131134172491333e-06	441
0.0001402521288178	2.435862622718332e-14	1.7884297875434551e-06	442
0.0001464557259556	3.1196156768942275e-14	1.7734178094077625e-06	443
0.0001572086910506	2.4380275576163514e-14	2.1121098635344947e-06	444
0.0001707861250803	1.8502865906100395e-14	2.073950630729682e-06	445
0.0001689709940904	1.645839020625317e-14	2.1020869932696363e-06	446
0.0001855236356168	3.2410629735579736e-14	2.3080183414865286e-06	447
0.0001803433826274	3.098998835326938e-14	2.5064668702182714e-06	448
0.0001653352785494	2.8916646854781905e-14	2.368344677585288e-06	449
0.0001773369285166	1.8048562644423783e-14	2.224258926528444e-06	450
0.0001703239680751	1.5495715821600698e-14	2.147928253772635e-06	451
0.0001727125958321	1.4985457319482976e-14	2.5109679351744685e-06	452
0.0001807591247064	1.8346990593443024e-14	2.406685015100996e-06	453
0.0002057726932963	2.635469620315689e-14	2.6463327744956634e-06	454
0.0001922334570932	2.110522867582176e-14	2.929829666520556e-06	455
0.0002064981986391	2.833533407908817e-14	3.157465324711173e-06	456
0.0002005032175741	2.0832113811763976e-14	2.738122579628799e-06	457
0.0001915046930036	3.7713387968096875e-14	1.7400817370110125e-06	458
0.0002164720460014	2.928768338961163e-14	1.432257556953087e-06	459
0.0002129063388431	2.1485813128663262e-14	1.6377549262531764e-06	460
0.0002080688824351	3.60996788018042e-14	2.4580093823084457e-06	461
0.0002114600613233	3.2047475784224845e-14	1.933214229643321e-06	462
0.0002098902873887	2.3248736269465557e-14	2.4619162572591117e-06	463
0.0002176261301912	2.7077673436792797e-14	2.025099116385043e-06	464
0.0002179169831483	1.9361845460252882e-14	2.087011511406778e-06	465
0.0002067544396516	3.5311753521227735e-14	1.7142873992463949e-06	466
0.0002182551225704	2.0951018697701333e-14	1.8091121950879477e-06	467
0.0002319482783622	3.2591040977081324e-14	1.7739247285659675e-06	468
0.000235542582223	5.0202175749802795e-14	1.4226550978042597e-06	469
0.0002519895991033	2.02295957762999e-14	1.5898893180968932e-06	470
0.0002619681178208	2.0869084238483997e-14	1.9528810767951432e-06	471
0.0002586942606767	2.7137070368610242e-14	2.332519640073083e-06	472
0.0002653015835256	1.2102874258346221e-14	2.097259979531807e-06	473
0.0002899668696504	1.5497381156137634e-14	2.151049036800523e-06	474
0.0002733191171634	3.6305736195174635e-14	2.1424703960026826e-06	475
0.0002664055847406	3.3488989359398146e-14	1.6549675840239475e-06	476
0.0002691186840766	1.4383383373228753e-14	2.134357414658949e-06	477
0.0002746628841577	4.3656189774310415e-14	2.1838450170396097e-06	478
0.0002770909280024	1.0952461160229631e-14	2.2403720779176077e-06	479
0.0002831948797556	2.2339241567692625e-14	1.8125127440127289e-06	480
0.0003056734768117	2.929445575006184e-14	1.631977002150564e-06	481
0.0003087290008575	1.1167955449309376e-14	1.655663223041226e-06	482
0.0002963854863082	3.140709914362105e-14	1.895827305035791e-06	483
0.0002917931893064	2.5189850205720172e-14	1.9234693764439424e-06	484
0.000298296572336	2.8424373965663114e-14	2.194273468992369e-06	485
0.0003239549444464	1.919819858642313e-14	2.1310651295900485e-06	486
0.0003051755719524	1.6960433057988662e-14	1.6818823627814397e-06	487
0.0003400122551541	7.761402631700777e-14	1.2476541364415672e-06	488
0.0003264556343873	3.26076943224507e-14	1.2849133196071171e-06	489
0.0003446183693852	4.1267655959131846e-14	1.3161245865295212e-06	490
0.0003378703273221	2.9950486535312846e-14	1.3402428392897958e-06	491
0.0003638256056371	5.1673665346640974e-14	1.3645555569172797e-06	492
0.0003812667924935	3.4299119100467126e-14	1.4351264133531937e-06	493
0.0003874056933097	4.3571146690624126e-14	1.2901837758924062e-06	494
0.0003996754519159	3.2428060237066355e-14	1.293929830907814e-06	495
0.000373754444362	3.6101788225550995e-14	1.5115210256541055e-06	496
0.000382769470652	2.914490870864484e-14	1.593997279151882e-06	497
0.0003776844726851	1.7630341631047487e-14	1.9392661940239585e-06	498
0.0003816304701211	5.6444626750362667e-14	2.0872629515277243e-06	499
0.0003928258434112	4.838840439447267e-14	2.0426149960388605e-06	500
0.0004319001858941	4.066924574885888e-14	2.2271817302813577e-06	501
0.0004182330762377	3.026601191891132e-14	1.4470898825446056e-06	502
0.0004400510769278	4.044886647847079e-14	1.423686105411881e-06	503
0.0004232555236999	6.672806751595317e-14	1.46208937911263e-06	504
0.0004213515438763	6.14689410483038e-14	1.7079274507804109e-06	505
0.0004189029611543	6.154554643700295e-14	1.6820595267087456e-06	506
0.0004320693884183	3.173461493588547e-14	1.7940249152347263e-06	507
0.0004133932049769	3.68993724464417e-14	1.791703311465054e-06	508
0.0004166723848484	7.158085235658975e-14	1.6162156774303104e-06	509
0.0004320810825092	5.161893135152696e-14	2.172531432609426e-06	510
0.0004496703190956	4.1253223059811725e-14	2.0429206289347413e-06	511
0.0004855579463957	5.6812110571513594e-14	1.954388768422244e-06	512
0.0005229518934046	4.404310249839227e-14	2.007014107275329e-06	513
0.0004987405491585	3.696731809554876e-14	1.7303662678850308e-06	514
0.0005219352208949	2.2472135263740256e-14	1.4402707164037354e-06	515
0.0005477613583096	2.2604362825973116e-14	1.7022307599184885e-06	516
0.000519545999855	4.4901637963334905e-14	1.8877778220920405e-06	517
0.0005398443195602	4.4197867588025025e-14	2.3187817786929355e-06	518
0.0005432123315669	8.087708280868355e-14	1.7819923866637663e-06	519
0.0005534007925574	9.321277083529368e-14	1.7828253316160005e-06	520
0.0005300167784003	5.6527227343394775e-14	1.6706918286992775e-06	521
0.0005534800015118	7.704203941472087e-14	1.548518093483775e-06	522
0.000534438338998	5.3515081255284266e-14	1.891679587240125e-06	523
0.0005423162915414	5.362388311169753e-14	2.20851541522682e-06	524
0.0005711114593629	7.697731341238523e-14	2.13950109196015e-06	525
0.0005909104284596	3.4885205835166746e-14	2.1974981749004478e-06	526
0.0005849536585161	5.846567674439029e-14	2.2859877666250304e-06	527
0.0005630925089766	8.217670988130976e-14	3.057867177058471e-06	528
0.0005854592437615	6.374178962431642e-14	2.5507875622069464e-06	529
0.0006416672717415	8.002587481570344e-14	1.964517186983761e-06	530
0.0006438017782196	3.2940650207535786e-14	1.4571743488432932e-06	531
0.0006380528174208	7.462030993110602e-14	1.5412641355750934e-06	532
0.0006146153775195	3.3206992711143354e-14	1.7567384793126805e-06	533
0.0006242468800929	5.4717119724045917e-14	1.907517134210224e-06	534
0.0006577861846743	4.4841685920005157e-14	2.527644507804294e-06	535
0.0006728834890619	6.020728360311977e-14	2.5668597900918577e-06	536
0.000712298528269	4.4586223602038903e-14	2.0285365010918043e-06	537
0.0007236143996901	2.7073898678509072e-14	1.908129700810335e-06	538
0.0006745817391443	5.656886070681821e-14	1.895353300183089e-06	539
0.0007026067470491	5.5885185368254045e-14	2.335115448265035e-06	540
0.0007168999092686	7.485245756555514e-14	2.061663447066819e-06	541
0.0007387833501176	6.686129427890818e-14	2.2557199133498297e-06	542
0.0007497295010807	8.223621783542968e-14	1.941238108843946e-06	543
0.0007572290893953	7.223810438716782e-14	2.2881089091058014e-06	544
0.000771523346138	6.899247839697865e-14	2.2242186253056408e-06	545
0.0007860814475602	2.9005242652146987e-14	2.242263420346502e-06	546
0.0008930672979071	9.857126226364701e-14	1.827875199916784e-06	547
0.0009111365584812	5.54235546346149e-14	1.738056756780848e-06	548
0.0008724418107207	5.3421489454308363e-14	1.5007103649079537e-06	549
0.0008634901409369	9.514700138879563e-14	1.5416242239341129e-06	550
0.0009168299991532	4.63505900327732e-14	2.065555978676969e-06	551
0.0009614956499416	5.918876500032867e-14	1.4454583423095802e-06	552
0.0010085357364602	4.9105275401473135e-14	1.2272461521000145e-06	553
0.0009322002926203	1.019818673952955e-13	1.2736509733968226e-06	554
0.0009820877988125	6.821876397111737e-14	1.4713921898873438e-06	555
0.0009574177803442	4.493505567637613e-14	1.728760608569968e-06	556
0.0010143859054959	1.0308309761342117e-13	1.4150065097010555e-06	557
0.0009834640068716	6.720402012660998e-14	1.381649208752167e-06	558
0.000993573961787	2.2618906747595702e-14	1.207920409253882e-06	559
0.0010470562057881	4.0936698475491093e-14	1.3034037996225711e-06	560
0.0010945661790389	8.739986512296128e-14	1.1605084327253046e-06	561
0.0011002110219838	7.52331530406991e-14	1.3582677205522532e-06	562
0.0011348675467717	1.1116418896506276e-13	1.341885918307084e-06	563
0.0011040006838276	3.6544767212376434e-14	1.4117709688856728e-06	564
0.0010926226180605	2.0577650694519893e-14	1.7257225250029152e-06	565
0.001054668308818	5.695344196254838e-14	1.5189174911300897e-06	566
0.0011144721355002	6.336964286646207e-14	1.4448487392649811e-06	567
0.0011015855343828	8.162770459563263e-14	1.2501090575010033e-06	568
0.0011339414508017	6.524691897880075e-14	1.1215383553826451e-06	569
0.001170067279467	7.295397619344612e-14	1.2220004235413695e-06	570
0.0012090702372445	6.411993158650376e-14	1.5020861388617134e-06	571
0.0012462348382556	6.997780133133346e-14	1.6515755062267434e-06	572
0.0012255606645846	2.001535603923799e-13	1.534689543780221e-06	573
0.0011943013218453	6.60740351321465e-14	1.3251414438288922e-06	574
0.0011179041621635	1.084703438181123e-13	1.25268637099607e-06	575
0.0011887286830024	8.950318264311363e-14	1.2317164338129238e-06	576
0.0011983134475702	9.319112148631349e-14	1.244346201574209e-06	577
0.0013699972967788	1.232793866989823e-13	1.2829100000284477e-06	578
0.0012880128406464	9.437317594063188e-14	1.295052007566966e-06	579
0.0013595191911094	8.067690959734365e-14	1.1665360549865112e-06	580
0.0013937777280935	7.279266078796809e-14	1.3463994936891988e-06	581
0.0013677046419607	2.3008117633338545e-13	1.3486943771571224e-06	582
0.0013974432289267	8.471989776381861e-14	1.5243676490939165e-06	583
0.0013539476899456	1.0529777050294343e-13	1.1180743120968728e-06	584
0.0013981277570551	1.1345013817276596e-13	1.1107751108780927e-06	585
0.0013683723687742	8.988865207726348e-14	1.13628176559466e-06	586
0.0013690418811567	1.716001785112553e-13	9.628890421559125e-07	587
0.0013964171889126	1.0891720858552389e-13	1.0116605558189165e-06	588
0.0014267451202602	1.2900835955065305e-13	1.2947506470165626e-06	589
0.0014527063722517	7.068012841671134e-14	1.5868426441910666e-06	590
0.0014487748079377	6.162692578470798e-14	1.3520208208737116e-06	591
0.0014494751166024	8.741507517839865e-14	1.2278200181065069e-06	592
0.0015389509067505	1.3007717125645971e-13	1.2131966192259202e-06	593
0.0015345328644502	4.941247411238692e-14	1.3242831167147306e-06	594
0.0015087309422156	8.056899591935009e-14	1.5956139672600456e-06	595
0.0014530276492448	8.009926055763117e-14	1.5996109304426964e-06	596
0.0015256653188671	9.582745708058837e-14	1.4255021681865988e-06	597
0.0015431184246889	1.7145274089358508e-13	1.3741625692268445e-06	598
0.0016395307440886	1.1566647639682516e-13	1.5666549117134832e-06	599
0.0016936724491845	7.590172934612838e-14	1.3214100720079226e-06	600
0.0017282138233327	1.0591372223700547e-13	1.534805995959898e-06	601
0.0017389171152282	8.485800950808197e-14	1.8208753743211848e-06	602
0.0016621738023517	6.781353256712918e-14	1.683302675864029e-06	603
0.0017870532526345	1.4316414720383364e-13	1.8768360657199776e-06	604
0.0017839842487467	1.805254834508219e-13	1.6593187289101196e-06	605
0.0018641719696488	1.6522594403767245e-13	1.9950726083833857e-06	606
0.0018476765098469	1.154710771444911e-13	1.7227525688422452e-06	607
0.001876319783223	1.2027867590802546e-13	1.5297889873596704e-06	608
0.0018504188724185	1.0227596547451869e-13	1.5494650751460835e-06	609
0.0019062335480119	1.6816170678168873e-13	1.4392908906991631e-06	610
0.0019515240277316	7.247136224464158e-14	1.3373364253901345e-06	611
0.0019019778136148	7.677414259887882e-14	1.318823956478532e-06	612
0.0019235128662034	1.1940315403080604e-13	1.3325571593937323e-06	613
0.0019296497619426	8.560840925042613e-14	1.9113455239405664e-06	614
0.0020449331038937	1.3977241586360382e-13	1.870752242084328e-06	615
0.0020276165662715	1.0879730449886437e-13	1.656055216506913e-06	616
0.0021629023508859	7.152101133556244e-14	2.165110004091142e-06	617
0.0021844486604636	1.382025605067838e-13	2.4102002484056583e-06	618
0.0021664852179937	1.623133849548708e-13	2.7287083249767365e-06	619
0.0023085779414069	7.875855523309383e-14	2.5677675637346685e-06	620
0.0023310615402123	1.146237549320972e-13	2.8290029050734854e-06	621
0.0022538598256414	8.691758424106412e-14	2.487787380636819e-06	622
0.0023830279705159	7.067257890014389e-14	2.864367809017776e-06	623
0.0022948841340192	9.666967226706901e-14	2.72724933069124e-06	624
0.0023055788198656	1.0203615730119964e-13	2.161229589831781e-06	625
0.0024356203419776	7.732681162053723e-14	2.6199164944588077e-06	626
0.0023842126212744	2.330264869954135e-13	3.3134746889935677e-06	627
0.0023202736599773	1.2261669457558358e-13	3.2199720450375445e-06	628
0.002382148005211	1.2306256014227302e-13	3.9314137349040216e-06	629
0.0024241079701488	1.4759271582676094e-13	4.375930484637469e-06	630
0.0024805952057671	8.484279945264463e-14	5.2099065131797625e-06	631
0.0025518060703505	1.8966717085788786e-13	7.5144571806908815e-06	632
0.0026466372959717	9.39009980882588e-14	7.059707248074698e-06	633
0.0028563149778753	1.2406209393134304e-13	8.6384458863219e-06	634
0.0028344907465025	1.762026080598389e-13	1.1043494991196612e-05	635
0.0027989032485928	3.021165539962567e-13	1.3612126510933353e-05	636
0.002827836421238	1.8543122592973306e-13	1.6120570709660663e-05	637
0.0028951167710771	1.5351631077464847e-13	1.2245731421989704e-05	638
0.0027023596667288	1.0562928309809649e-13	1.3259130711803512e-05	639
0.0027247166518342	1.670422689059592e-13	1.2245988040321175e-05	640
0.0026761680714974	1.0091261160027898e-13	1.2007010479537672e-05	641
0.0028501464944758	1.547684203018207e-13	1.2270548269695536e-05	642
0.0029856474794226	8.321432432012445e-14	1.2188637269335611e-05	643
0.0029962187031173	1.994908682689811e-13	1.4654934106822947e-05	644
0.0031440184545149	1.3945888888144964e-13	1.620170081002703e-05	645
0.0030058900039564	1.458824172573259e-13	1.614830970260506e-05	646
0.0028087067472136	2.0157342461857298e-13	1.5570837929017146e-05	647
0.0028358768359397	1.8400070356250355e-13	1.5176788398762577e-05	648
0.0029830921271364	9.627187935734582e-14	1.60382701895313e-05	649
0.0030385667600129	1.2044665265165121e-13	1.21701931857231e-05	650
0.0030497883540244	7.939204849094496e-14	1.2024327431773508e-05	651
0.0030539803864613	1.4408740867111192e-13	1.3217357577029132e-05	652
0.003109054319966	3.9834968657004314e-13	1.0507071020730785e-05	653
0.0029939569575478	3.670200809935409e-13	9.808954657978374e-06	654
0.003118262149221	1.6347612152856072e-13	9.9655961339169e-06	655
0.0032296587747444	1.323272602604675e-13	8.693335951742153e-06	656
0.0033126001981495	1.4732526310012873e-13	7.491197467270783e-06	657
0.0032814720034408	1.854408848700473e-13	7.60170444288899e-06	658
0.0033494750095228	3.3387526077177653e-13	7.607633553219584e-06	659
0.00335957084938	1.7037660171581595e-13	6.911942727776621e-06	660
0.0034459854981234	2.192794834598999e-13	6.2331039187332185e-06	661
0.0035543824431756	2.0013635193549818e-13	6.3953180195116535e-06	662
0.0036104455781266	1.8548484970182245e-13	7.32332851035844e-06	663
0.0036424035470538	3.089106748177528e-13	7.297171254698975e-06	664
0.0036321799928053	1.5967749344980578e-13	7.6203848213677315e-06	665
0.0037028333605383	2.405353694001633e-13	6.936052442338192e-06	666
0.0038511893972714	2.9576918691986977e-13	8.526074374226588e-06	667
0.0036975803839688	2.453812708580472e-13	9.03922419693337e-06	668
0.0038035582588011	2.372237961623114e-13	1.161157078330366e-05	669
0.0038234808577158	1.8746360019861185e-13	1.066704500830662e-05	670
0.0039212119361994	2.4695223643789177e-13	1.1085280588360558e-05	671
0.0041220518867746	3.666650316702658e-13	1.0933944383532787e-05	672
0.0040828451238341	2.1110524439649226e-13	1.0647321106700637e-05	673
0.0040628736540815	1.8810142332625907e-13	9.028855569849004e-06	674
0.0040032503887894	1.7477697067391773e-13	7.261081376595535e-06	675
0.004049986707771	2.7056545892634174e-13	8.205404579741948e-06	676
0.0040879290952791	2.703908208445682e-13	9.06279241592356e-06	677
0.0041539604399727	3.3170532987014666e-13	8.110916121826573e-06	678
0.0041546793816881	2.630708983986097e-13	6.859565820596214e-06	679
0.0042039506747796	4.028276601175663e-13	5.567488880017679e-06	680
0.0042148448326525	3.886733157543177e-13	8.93448294478616e-06	681
0.004156601383853	3.142801574540499e-13	7.693753254151003e-06	682
0.0042530142189033	3.8310365990668063e-13	7.65183664226321e-06	683
0.0045056938775177	3.088429512132507e-13	7.109991647555658e-06	684
0.0045215532263859	2.634927831479672e-13	6.596083461503422e-06	685
0.0045113117144414	5.070157627073968e-13	6.89495365698034e-06	686
0.0047202647478815	3.12408099389927e-13	6.103854088974514e-06	687
0.0045853419336209	3.5338831860798344e-13	6.330170401626423e-06	688
0.0044216263323312	4.465198211178745e-13	6.192075858073798e-06	689
0.0046701467164037	3.752959054637017e-13	6.127823335381866e-06	690
0.0047362839010825	5.864659868848321e-13	8.309379577201015e-06	691
0.0045001740239651	3.55935281248776e-13	7.284638773367935e-06	692
0.0045951717425586	4.323820190776928e-13	7.80640560867918e-06	693
0.0047724263104912	2.1878554523624418e-13	8.012292458456138e-06	694
0.004856964664387	4.639920669902155e-13	8.319768811970607e-06	695
0.004984605818802	8.329802403395094e-13	9.314781293944918e-06	696
0.0050532554916048	3.462683473287598e-13	7.177949671175909e-06	697
0.0048545425993388	3.28638893876132e-13	8.046103248653514e-06	698
0.0048616173357065	3.7779468442522565e-13	1.0486848250443105e-05	699
0.0050511894721345	3.5826630551127893e-13	9.91874418873595e-06	700
0.0050767616157227	2.793764108943719e-13	1.0142989036364237e-05	701
0.0051606723231253	3.843626528166056e-13	1.0257077892294575e-05	702
0.0051731266078214	3.6224212518476404e-13	1.1240845090386588e-05	703
0.0052691452964833	4.943936371404335e-13	9.969869055736158e-06	704
0.0052112084363111	4.026066147133634e-13	9.971089916488765e-06	705
0.0053478550787877	7.388433198585175e-13	9.930071687974218e-06	706
0.0054369944067642	4.938847109059452e-13	7.777925918887707e-06	707
0.005445896639071	4.605730241635797e-13	1.0978423123656932e-05	708
0.0054546752515786	6.265563623486514e-13	8.846287737121483e-06	709
0.0055961563074645	5.374758416110126e-13	9.81354501441023e-06	710
0.0057832549070354	4.781757212413142e-13	9.55970979906573e-06	711
0.0059954278002424	7.569338489332722e-13	9.932755444219788e-06	712
0.0059357015105588	6.378715333710262e-13	1.1563983864850246e-05	713
0.0058552706698296	6.152180986873645e-13	1.0931853068287589e-05	714
0.0058891160763872	4.895378546976303e-13	9.789107054173574e-06	715
0.0061998670408834	5.333332664392287e-13	1.054943649982254e-05	716
0.0059761130667951	4.990160507034602e-13	1.1088284273335968e-05	717
0.0060474092283813	4.983132795288725e-13	1.255048100661793e-05	718
0.0061135960216157	7.20715820357043e-13	1.3253872885804597e-05	719
0.0060403654487274	6.131195551262179e-13	1.0529587849752776e-05	720
0.0062903111147499	6.103860750172884e-13	8.826266975442975e-06	721
0.0064122683442137	7.088456488446583e-13	9.60418372436944e-06	722
0.0066415305497924	6.398624963210863e-13	1.020953406629399e-05	723
0.0065588296165422	7.967236870243256e-13	9.827711869119791e-06	724
0.0065888737392524	7.898369736025758e-13	8.739741788248657e-06	725
0.0068592463417967	1.1211714889824977e-12	1.0911636787725998e-05	726
0.0070536219378686	9.144810464434273e-13	1.1203254524029482e-05	727
0.007130694921079	6.294115229010799e-13	1.0527592978338496e-05	728
0.00698429675134	7.119589362503122e-13	9.170281848870588e-06	729
0.0069686886357711	1.2319272268968009e-12	9.37824234334228e-06	730
0.0069198875801266	9.131261302641747e-13	8.788620402388147e-06	731
0.0072318195818073	1.2496119694560549e-12	1.3067733796021662e-05	732
0.0071698952388819	7.273407431895863e-13	1.1495153007724525e-05	733
0.0068587617524898	1.118497294783083e-12	9.6934144193338e-06	734
0.0070530325354221	1.2611340860502196e-12	8.323705018569161e-06	735
0.0071667717564354	5.829577931493192e-13	8.674719140236986e-06	736
0.0072526619934241	1.1157709201015109e-12	9.787813180344274e-06	737
0.0073706465002234	6.614639946889156e-13	1.0512073027888036e-05	738
0.007321454275835	7.763194531662522e-13	1.0394153746726477e-05	739
0.0075705456030814	1.3017740219112285e-12	1.073879753304252e-05	740
0.0076976098892114	6.705950239549452e-13	1.3987889669972777e-05	741
0.0077503368490186	1.0992246002317074e-12	1.4298132676900944e-05	742
0.0075779020062728	1.350003997480087e-12	9.51827771602609e-06	743
0.0077174017984889	1.4470820097756133e-12	1.20108574667257e-05	744
0.0080080087151246	2.0264517841539485e-12	1.3538505632950782e-05	745
0.0076354392906048	2.0382234788840493e-12	9.274075295193752e-06	746
0.0076776544737854	1.5785724949424209e-12	9.151661340357051e-06	747
0.0076676037481234	9.67731006440431e-13	9.141520816738025e-06	748
0.0076718110780795	1.223548706796862e-12	9.024112927159543e-06	749
0.007820001871167	1.4388683577948317e-12	9.347457952570636e-06	750
0.0077455924873743	1.000380778215515e-12	1.0432911331560767e-05	751
0.0079828240003705	1.6085047738201296e-12	1.0967278827691218e-05	752
0.0082920465357399	1.6047427831011873e-12	1.0053369571932924e-05	753
0.0086504488147516	1.917012770746851e-12	1.5617605823114998e-05	754
0.0088161658073769	2.24446894403485e-12	1.3501944430262092e-05	755
0.0087573116851619	1.7388539497176225e-12	1.358188779412628e-05	756
0.008943332716335	2.1968319385834438e-12	1.758792692009781e-05	757
0.0089437109773949	1.820974371291584e-12	1.542864087076923e-05	758
0.0086829454452432	2.0482890938922085e-12	1.1780494443862089e-05	759
0.0087627832938615	2.5127969704996643e-12	1.2688429529137624e-05	760
0.0087575029313771	1.885152700609183e-12	1.045227088997236e-05	761
0.0087564784733301	2.202611870671945e-12	1.041642678455168e-05	762
0.0090694659038368	1.4028384009989737e-12	1.0936839632165297e-05	763
0.0096093408199938	1.5643342177185105e-12	1.2165144872453682e-05	764
0.009584125535004	1.6603072250376273e-12	1.4716346675637591e-05	765
0.0096938657534052	2.397577802959461e-12	1.2679783668947064e-05	766
0.0097996066894075	1.8091543818599121e-12	1.3533206906280792e-05	767
0.0098210636928853	2.340070248685322e-12	1.5596039229430537e-05	768
0.0094815566528529	2.0375001685835057e-12	8.860547334354263e-06	769
0.010113477819376	3.3848426284066588e-12	1.1012271233932337e-05	770
0.0100123587093551	2.2428925383621845e-12	1.0442653535213232e-05	771
0.0102227226879151	2.144857402797129e-12	1.1841589002996476e-05	772
0.0102426593651921	2.4933748399291745e-12	1.1871166722656424e-05	773
0.010459628481496	2.8204572011247817e-12	9.651711007267917e-06	774
0.0104778966204126	2.4265024434200198e-12	1.804000068650746e-05	775
0.0105808134163089	2.896459960766151e-12	1.3255321435495792e-05	776
0.0108182465600511	3.1847430248532758e-12	1.1347230138880726e-05	777
0.0108865456868052	3.459083797174856e-12	1.3100739680089956e-05	778
0.0105223426243034	3.666972614446706e-12	1.273340930885114e-05	779
0.0110334270697947	5.7551394760935176e-12	1.3399260030670824e-05	780
0.0111378058814965	5.119081936122427e-12	1.047830754936474e-05	781
0.0111182297023788	4.768023531553922e-12	1.4006793669811834e-05	782
0.0112010404684902	4.74840700093182e-12	1.2896214537280624e-05	783
0.0114065640800437	4.416264021145366e-12	2.0612589811127125e-05	784
0.0111210992708818	4.073151815831011e-12	2.0594722513142203e-05	785
0.011179166275505	4.191284208587832e-12	1.660410890918762e-05	786
0.0112130269561245	5.491525345568959e-12	1.9544083468543083e-05	787
0.0112485542605638	5.7526590158118996e-12	1.9645010629321668e-05	788
0.0116272108335675	4.732558789299901e-12	2.256303235778745e-05	789
0.0116682496300433	5.910645750617505e-12	2.613278746656445e-05	790
0.0117279665624266	7.287810022127416e-12	2.758665913953584e-05	791
0.011903271326486	5.949124415316476e-12	2.3872704355134444e-05	792
0.011868385985415	5.908359912432104e-12	2.6394032593622163e-05	793
0.0116808802505161	5.7031286360142986e-12	2.7513706346128484e-05	794
0.0114922773715985	5.183848905687682e-12	2.6900587382032936e-05	795
0.0119052254087447	5.426563309818278e-12	3.422041436180312e-05	796
0.0113359209012198	3.794013658797723e-12	3.024547214377915e-05	797
0.011374055732058	3.457728547928696e-12	3.5076088936325075e-05	798
0.0113442999469762	4.1642793657814535e-12	3.5104773809570444e-05	799
0.0114801401035161	6.393163776152733e-12	3.335951468771004e-05	800
0.0114111354514807	4.994626601195762e-12	2.5472286110473146e-05	801
0.0113414954980803	3.971361905996673e-12	3.1353503223738534e-05	802
0.0117402484160781	5.594029017785829e-12	2.837881185765734e-05	803
0.0121852959085637	5.4589932574344855e-12	2.709220080024155e-05	804
0.0123329600773218	6.462298696163771e-12	4.536174377209445e-05	805
0.012086935142991	5.8333827768208825e-12	3.422726232344864e-05	806
0.0119419381062096	6.138551222889533e-12	4.486009077084441e-05	807
0.0119664679688114	7.832496540238765e-12	4.3207677774274586e-05	808
0.0122936339626977	4.636908745858648e-12	4.2139832943802416e-05	809
0.0125989766300505	5.266480251897576e-12	6.117280016569659e-05	810
0.0128869235907881	8.562345166218676e-12	7.24013444169157e-05	811
0.0133230243844477	8.505494530908208e-12	7.580380906236506e-05	812
0.0129265337042448	5.5141977650663416e-12	7.639605648257752e-05	813
0.0129236686661268	3.730400988111171e-12	8.154283165952059e-05	814
0.013730958160974	8.701017351064878e-12	7.829900659071864e-05	815
0.0140760154773927	9.568016379191135e-12	8.830913984753419e-05	816
0.0143301275303731	1.2267055260473114e-11	0.0001047570124832	817
0.0147688581720689	1.1322193183005425e-11	0.0001221606398331	818
0.0143776506268748	1.2526974679794022e-11	0.0001133314516588	819
0.0143529146815939	1.3067945614508858e-11	0.0001081171671965	820
0.014178030667536	1.3328698700298956e-11	0.0001555908998886	821
0.0136301485794013	1.011425232455565e-11	0.0001574686458616	822
0.014228216755722	8.615084423624354e-12	0.0001612598847568	823
0.0146736369759642	1.0806786909789423e-11	0.000184289926022	824
0.0145596307533184	1.1877337002808019e-11	0.0001389128800819	825
0.0148894770283368	1.1081588646710828e-11	0.0001393427835549	826
0.0152653370481041	1.2411083494257014e-11	0.0001771273283409	827
0.0149370132476414	1.1521619547316675e-11	0.0002089551752156	828
0.015064781969634	1.3678261190364082e-11	0.0001976716771413	829
0.0148195503393932	7.686984604404757e-12	0.0001777020755402	830
0.015267113364656	1.4258325409244319e-11	0.0001574942356667	831
0.0148652501101318	1.4755004440480947e-11	0.0001168430701358	832
0.0150634994845519	9.956105051500686e-12	9.617053395046072e-05	833
0.0153053387449528	1.2454983266962927e-11	0.0001016590780073	834
0.0154570524321025	6.599871316126382e-12	8.930011524956949e-05	835
0.0156614067380432	1.3003074395001591e-11	0.000115138916537	836
0.0159970447835356	1.5695985289276848e-11	0.0001582334016664	837
0.0165097457653647	1.6829902804715857e-11	0.0001277352834188	838
0.0164865573067612	1.93402911463636e-11	0.000139621458244	839
0.0167679498587878	1.955948558673981e-11	0.0001329815402431	840
0.0168150262931199	1.5144903109387542e-11	0.0001139295744056	841
0.0168940513973737	1.3704777868106532e-11	0.0001104594539117	842
0.0170804132597234	9.135723955111527e-12	0.0001160139301549	843
0.0177894440296833	1.9053158273329984e-11	0.000117591781512	844
0.0177649245304572	1.3129488607432904e-11	0.0001409206021229	845
0.0174971201599349	1.6852337414441366e-11	0.000198087387185	846
0.0169420065604103	1.2042803865242036e-11	0.000207846027936	847
0.0169097000466418	1.8425528658383427e-11	0.0001727317292164	848
0.0176723373094363	2.7752171893880015e-11	0.0001636915843779	849
0.0176500379703492	2.3141684013516797e-11	0.0001541291869613	850
0.0177287542207075	1.6779840628089458e-11	0.0001053259643614	851
0.0173190723025683	1.7080748815345716e-11	0.0001244076954383	852
0.0181733042907908	2.6595223800995883e-11	0.0001349483604486	853
0.018259299050388	2.6215028037235296e-11	0.0001293905077877	854
0.0174471209843214	2.6777925210552667e-11	0.0001331913412386	855
0.0184556791748696	3.037212692458269e-11	0.0001359026391825	856
0.0189505240438959	3.165898865287176e-11	0.0002074660143907	857
0.0190509139249869	2.542862898025078e-11	0.0001359939807979	858
0.0188897520430441	2.5985216089985382e-11	0.0001141144580952	859
0.0184196830648493	3.2409484651552126e-11	0.0001459772381764	860
0.0181273931679172	3.0756198587944536e-11	0.0001365316313486	861
0.0181881642973222	2.965118761633079e-11	0.0001561091460955	862
0.0187353048095216	3.612607002434487e-11	0.000151793325294	863
0.0184490841122967	3.3568459123500814e-11	0.0001616245024532	864
0.0179961388999302	3.478179377847113e-11	0.0001378069027321	865
0.0178636359397991	3.1214874018914426e-11	0.0001067913949067	866
0.0176518312269327	3.6424239513443976e-11	8.587902524710711e-05	867
0.0175358921800711	2.541464705352325e-11	0.0001160458815579	868
0.0186722644339852	3.393501768478302e-11	0.000142064173331	869
0.0185331179103604	3.9011609054284685e-11	0.0002031861983391	870
0.0204588388810379	5.159904803431204e-11	0.000200137827421	871
0.0209441042076327	3.201309706213351e-11	0.0001623607893151	872
0.0205275000049595	3.506343559944725e-11	0.0001857902669801	873
0.0202221596270256	5.0719195177073566e-11	0.0001316579482296	874
0.0208879665058627	6.31028402864331e-11	0.0001645792531655	875
0.0221341936201836	5.415170589717633e-11	0.0001702564864316	876
0.0216731699910569	3.3753773220901445e-11	0.0001480941809028	877
0.0216107146521449	5.344715514610243e-11	0.0001717452793994	878
0.0218590826564411	3.783864266360127e-11	0.000178019119917	879
0.0223898674923025	3.842773632634078e-11	0.0001653682462158	880
0.0222881884380744	3.679070359474679e-11	0.0002145264644308	881
0.0224637027725581	5.4406209093471595e-11	0.0001884447938501	882
0.0222309769986674	6.10406566403654e-11	0.0001749076107862	883
0.0231520454945264	5.95017100035733e-11	0.0001676780514992	884
0.0238674471090569	7.393959167156794e-11	0.0001378244667338	885
0.0239313894646152	6.217710890599194e-11	0.0001831194989708	886
0.023435401100203	6.774166338985309e-11	0.0002058953104095	887
0.022141817571594	5.1232789122224176e-11	0.0002063330236912	888
0.022457059391593	8.205921286918992e-11	0.0001680937196779	889
0.0224974033998956	5.7223398908234904e-11	0.0002052647927465	890
0.0228837134650167	5.509975498085851e-11	0.000206501995136	891
0.0226520137648005	5.6256062253012826e-11	0.0002201805802038	892
0.02222635913647	6.663707419196641e-11	0.0002242939180319	893
0.0217955489165591	8.00504079689901e-11	0.000150224989697	894
0.0219653558948754	5.6244139901018285e-11	0.0001242518842508	895
0.0225770223951753	5.344052034228497e-11	0.0001506752101137	896
0.0218567670183876	8.628841219326944e-11	0.0001785970002406	897
0.0216130364477032	9.499069042462338e-11	0.0001522146314467	898
0.0216252612189995	5.6123949265796105e-11	0.000194720559167	899
0.0227050233739815	7.95846308854209e-11	0.0002059816629331	900
0.0236666353690609	6.538185837179355e-11	0.000188821971768	901
0.0240000932292197	8.915712046420055e-11	0.0002068339800498	902
0.025264046534946	1.003534021437602e-10	0.0001872146120096	903
0.0260114908784886	8.726591604890643e-11	0.0002107150065143	904
0.0257236060712483	9.477248041900309e-11	0.0001614105801203	905
0.0257474788980313	1.192736183153187e-10	0.0001841500688323	906
0.0262488970370364	1.1643634523217372e-10	0.0002659301747078	907
0.0259503118842779	1.2561049578252436e-10	0.0002131059498559	908
0.0254093674736065	9.310853055222167e-11	0.00016787309916	909
0.0256187783135656	8.876319568251744e-11	0.0002208867679951	910
0.0260337951556585	1.155742168634788e-10	0.00016250989585	911
0.0255956456711813	1.2581641861686418e-10	0.0001797212518226	912
0.0259974517805025	1.2889842260221938e-10	0.000172080633206	913
0.0262981189450097	1.385880715742971e-10	0.0001789101526425	914
0.0267615415035531	9.940504253069803e-11	0.0001470606605723	915
0.0261566261842384	7.270571411588377e-11	0.0001594874680978	916
0.0274679058728378	1.1304744174100988e-10	0.0001869340485779	917
0.0264560469597491	1.0847535558689003e-10	0.0001935830443578	918
0.0267660999840752	1.0990587384629435e-10	0.0001857576408217	919
0.0272718718612244	1.1227330654062228e-10	0.0002053745337107	920
0.02682637086105	8.25451137442812e-11	0.0002339453714155	921
0.0280566024278118	1.096322597149424e-10	0.0002796478534583	922
0.0282389028309155	1.3858392133858644e-10	0.0002753475805949	923
0.0281860670713624	1.6768529964572562e-10	0.0002817094651001	924
0.0285692231133559	1.0844173958801662e-10	0.0002455116481641	925
0.0290504089475854	1.7597754120579622e-10	0.0002982931550315	926
0.0290322398757492	1.801202768048071e-10	0.0002258368855092	927
0.0285863867350438	1.5520542118174775e-10	0.0002424540296783	928
0.028822785530965	2.2874782834581001e-10	0.0002346187200787	929
0.0290402168681345	1.6352962306509508e-10	0.0002405504380257	930
0.0302932250671948	1.7736177415628164e-10	0.0001981049855501	931
0.031343101723732	2.2443013147910304e-10	0.0002285585272954	932
0.0298753172437703	1.541215741696078e-10	0.0002402752009925	933
0.0292708998685381	1.8053799333284104e-10	0.0001881057768858	934
0.0292495435815534	1.7218151882048004e-10	0.0001983601197813	935
0.02992397299505	1.762091232926366e-10	0.0002242292014259	936
0.0300679804320213	1.9261523431790547e-10	0.000189832195961	937
0.0307813697721527	2.0953830714987018e-10	0.0002119868823908	938
0.0312859070598305	2.143108887020517e-10	0.0002534879864382	939
0.031741464967379	1.940582894377485e-10	0.0002337295015404	940
0.0328407760238002	2.1227718927097076e-10	0.0002079198357695	941
0.0321168247107101	1.6391992185837979e-10	0.0001914663230148	942
0.0320098262888247	1.951929325949564e-10	0.0001928645869994	943
0.0319890570027499	2.2809518473998477e-10	0.0002569120991776	944
0.0311064330292028	1.755054118701693e-10	0.0002212696228023	945
0.0319723805392408	2.830669632025717e-10	0.0001898405136994	946
0.0312330232447253	2.7452978390574144e-10	0.0001694579953776	947
0.0326628915391747	3.4312943830716585e-10	0.0002412108807847	948
0.0317754576762039	3.193852136096353e-10	0.0002391627253175	949
0.0317109942961312	2.7747479436346367e-10	0.0002087172595431	950
0.031492732387126	2.5095327871316187e-10	0.0002422651286995	951
0.0306113541599839	2.2314503111964256e-10	0.0002202927301613	952
0.0317811284175985	2.646266795691688e-10	0.0002435219890384	953
0.0318440746120087	2.5189102481615323e-10	0.0002268856365211	954
0.0318249407885636	2.56919000407585e-10	0.0002204635266565	955
0.0320425890352224	2.446748805784437e-10	0.0002086180689047	956
0.0322076587220169	3.0780589044265835e-10	0.0002101399560093	957
0.0324827059687649	3.154321467357946e-10	0.0002156397316686	958
0.0334753673934295	2.4153067190724185e-10	0.0001599068876513	959
0.0343211566301225	2.891276406069565e-10	0.0002011533278255	960
0.0352045813795829	3.3749695116380707e-10	0.0001995313530162	961
0.034186691354786	3.891024293878332e-10	0.0001566814473082	962
0.0341604486439628	3.316143400988736e-10	0.0001707006248324	963
0.0356310541860313	3.393164740295163e-10	0.0001685265088772	964
0.0352560339279493	3.010951689086383e-10	0.0001566729923513	965
0.0342126358624306	2.1353768187015727e-10	0.0001748096762478	966
0.0339097032197353	2.664354968873184e-10	0.0001884396964688	967
0.0358061348362521	2.7319063611308536e-10	0.0002231239934804	968
0.0362642819368814	3.045871564966162e-10	0.0002573928482217	969
0.0369589442899628	3.3732240622974526e-10	0.0001814176553187	970
0.0353826844735545	1.8659270983878428e-10	0.0002394225369976	971
0.0365517346133018	2.1815852735418414e-10	0.0002142338230249	972
0.0374612081082359	3.352921760235716e-10	0.0001803485945076	973
0.0373185536916946	3.125909538992389e-10	0.0001845739429722	974
0.037134959321609	5.217555868464173e-10	0.0001764873587724	975
0.0369382164551873	5.62838331497062e-10	0.0001572642993105	976
0.0364184672497828	4.2491504637087725e-10	0.0001559065335566	977
0.0364987206347013	4.669400268664246e-10	0.0001445850613759	978
0.0368023183018033	3.8192907036993516e-10	0.0001920313649151	979
0.0371799788938491	4.875711037133356e-10	0.0001553958050147	980
0.0380791247046869	4.6535375664014104e-10	0.0002129235371385	981
0.0379207608736007	2.7404208924330926e-10	0.0001659430040718	982
0.0376016152853426	5.894304926368222e-10	0.0001756794152954	983
0.0371337586266443	6.036525485031419e-10	0.0001898617562855	984
0.0364193682804095	3.638640116987446e-10	0.0002014822116262	985
0.0366352174001797	2.9698828840629687e-10	0.000179734607445	986
0.0378523937865037	3.802006779407562e-10	0.0002536058289306	987
0.0376135425254843	5.429377319954297e-10	0.0002231875563905	988
0.0383161966439779	7.547974839594572e-10	0.0002081851379703	989
0.0412286488642214	8.113034385415219e-10	0.0002106760483239	990
0.0408022345495306	8.695979000217234e-10	0.0002127266245792	991
0.0410962745073647	8.057986456977416e-10	0.0002069571206985	992
0.0415929861575797	9.087623561443435e-10	0.000232824184697	993
0.0421405576367489	8.847692132274431e-10	0.0002133033909033	994
0.0417342434935156	8.607107186975326e-10	0.0002114091252203	995
0.0419027351900027	6.495568583009259e-10	0.0002322438995132	996
0.042811070354803	6.152782306978465e-10	0.0002354266196458	997
0.041453231506608	6.299917075791582e-10	0.0002240642901125	998
0.0427011863940983	6.936419554293138e-10	0.0002342058566761	999
0.0415116605633146	9.09104464819066e-10	0.0001993585698051	1000
0.0415163553871114	1.0328639281631522e-09	0.0002235658180105	1001
0.0410586027242997	1.001360239616389e-09	0.0002066296102425	1002
0.0424665909318753	1.1854638166663987e-09	0.0002658925904105	1003
0.0422103238782475	1.101730040864446e-09	0.0002964110002007	1004
0.0426882689688213	1.0134394404781587e-09	0.0002397196365296	1005
0.0405658855617552	8.064964640563943e-10	0.0002301735774707	1006
0.0418730825886595	6.479784462332106e-10	0.0002255735776545	1007
0.0433936040987361	7.221361179032826e-10	0.0002079140927862	1008
0.0426644372369572	8.593049928284912e-10	0.0002556987037722	1009
0.0448478609885935	1.0670648836752506e-09	0.000257837801323	1010
0.044821286397834	9.624733229296467e-10	0.0002788371031669	1011
0.0453736457795209	9.824438838013092e-10	0.0002928634478896	1012
0.0463260674424224	1.0045290846916188e-09	0.0002689771109513	1013
0.0461618654063433	1.0261369008945919e-09	0.0002967404397435	1014
0.0456151714108638	1.3266914967724475e-09	0.0002742172342526	1015
0.0446120517663633	1.498438595426421e-09	0.0002311380793648	1016
0.0450490847192125	1.2401235249814843e-09	0.0002584827898625	1017
0.0451212526262247	1.491864455971381e-09	0.0002405105263524	1018
0.0456567669327008	1.295264547174213e-09	0.0002198987293459	1019
0.0450929200489961	9.333123941468455e-10	0.0002174556704254	1020
0.0461880601179014	1.5113024591784094e-09	0.0002135235815869	1021
0.0460702727226291	1.0565402565054782e-09	0.0002294714492216	1022
0.0470342707559975	9.967562978330234e-10	0.0002216285325572	1023
0.0473600954082309	1.185233529765739e-09	0.0001870994025284	1024
0.0473111138594844	1.124837045396454e-09	0.0002506525311528	1025
0.048338915418559	1.590339678836372e-09	0.0002604468478453	1026
0.0485326257924712	1.5339907948330732e-09	0.0002595088198711	1027
0.0481712806258123	1.384514347502197e-09	0.0002610175446259	1028
0.0490859758037527	1.2246061631415726e-09	0.0002622549116438	1029
0.0500289668191008	1.8259730709679902e-09	0.000327508985122	1030
0.0499653331305295	2.0617840451597757e-09	0.0003379328286146	1031
0.0521306156484826	2.1045666833696687e-09	0.000378125484658	1032
0.0510533310425845	1.8438021958111502e-09	0.0003151550825826	1033
0.0516617022679547	1.881641624401631e-09	0.0003056037581297	1034
0.0522085098514467	1.6056414976484135e-09	0.000328214125244	1035
0.0535250516332524	1.963489101641791e-09	0.0003028615853171	1036
0.0527797159080842	2.337655775286329e-09	0.0003160467943963	1037
0.0532289257505804	2.0454411602255363e-09	0.0002711885837599	1038
0.0528895498627355	1.7410990454935771e-09	0.000257540793158	1039
0.0526572979214245	1.7775659633123551e-09	0.0002722165968394	1040
0.0519942672256738	1.8147021986214541e-09	0.0002642771966372	1041
0.0510146964475042	1.7300834388445094e-09	0.0003349058202668	1042
0.0533670837169026	1.26268673306118e-09	0.0003074693082871	1043
0.0530672255723954	1.4175752615086523e-09	0.0003464295116469	1044
0.0547202032253029	1.971723980531692e-09	0.0003413570271115	1045
0.0532876585705193	2.1481616243601566e-09	0.0003316030577444	1046
0.0532004714631205	1.645131753158502e-09	0.0003744833523336	1047
0.0523498092311617	2.795945245437359e-09	0.0003543062859932	1048
0.0515170394707771	2.284034204769192e-09	0.0002716749202968	1049
0.0515256175669135	2.331409369116244e-09	0.0003798716244823	1050
0.052024414360552	2.828738412952169e-09	0.0003538301055173	1051
0.0526835112694552	2.733788595166153e-09	0.0003245016267368	1052
0.0549098972959324	3.253588142682062e-09	0.0003379371022638	1053
0.0525535814807816	1.5839890524782519e-09	0.0003786791595957	1054
0.0507740106296835	1.777872116637269e-09	0.0004249122815126	1055
0.051021506497738	1.655447230186624e-09	0.0003571092129658	1056
0.0518389551255934	1.687128269423077e-09	0.0003906701261104	1057
0.0519786955222372	1.3742484215040204e-09	0.0003464511514298	1058
0.0539712931188002	1.9291647455066398e-09	0.0003933385398892	1059
0.0532918082754946	2.325471067488038e-09	0.0003250286264012	1060
0.0542476238379068	4.3767280691886515e-09	0.000325660297198	1061
0.0548724198930706	3.35109734472816e-09	0.0003600673357875	1062
0.0551713413837629	4.1783952882124e-09	0.0003356772044995	1063
0.0556581962948827	4.265008266335357e-09	0.0003677573541302	1064
0.0577670376165256	3.3652102486847463e-09	0.0004409915967077	1065
0.0586871625418336	2.424722148841596e-09	0.0004838779714414	1066
0.0588866781130717	3.503688288164497e-09	0.0004875108400047	1067
0.0605055474564309	3.155103655894109e-09	0.0003697242640135	1068
0.0594434835464225	3.0032477886798853e-09	0.0003399930045988	1069
0.0603081004092193	4.594462339801985e-09	0.0003424413703347	1070
0.0608549585228253	4.687742866660294e-09	0.0004023525851514	1071
0.0606163740181333	3.8727743155719804e-09	0.0005046317167543	1072
0.0611566971029356	5.111281074277052e-09	0.0004985729653565	1073
0.0613331580673993	5.214894570282347e-09	0.0005019765492198	1074
0.0615082682679338	3.147606552844628e-09	0.0004844627131257	1075
0.060678780055107	3.209099884715627e-09	0.0004303226510358	1076
0.0606719189809296	3.0223328661982407e-09	0.0004247802382175	1077
0.0599670726728755	4.370548162158094e-09	0.000397178152286	1078
0.0619766321665167	5.237177297390261e-09	0.0003930495986898	1079
0.0608044707116498	4.811223697109845e-09	0.0003323498383648	1080
0.0592471942072493	4.631603607418988e-09	0.0003884298153952	1081
0.0569960006929299	3.060356287498678e-09	0.0003692711978273	1082
0.0577700697464514	5.671065819057297e-09	0.0004438310787799	1083
0.0566021049913391	6.070768722832298e-09	0.0004202287094365	1084
0.057958186631662	4.7227262276461346e-09	0.0004198195037854	1085
0.0601143581142918	4.5152804508674654e-09	0.0004590792873364	1086
0.0626312609960344	3.9903197653901054e-09	0.0004082578559239	1087
0.0609335190774772	3.444469170665876e-09	0.0003847657883577	1088
0.0627258684043366	6.3818659417069775e-09	0.0004183866475943	1089
0.0625999763691424	6.183967033224213e-09	0.0005577178141518	1090
0.0611804962005574	5.641885070351016e-09	0.0004323450476092	1091
0.0633698053706332	6.766263736857071e-09	0.0004516764156025	1092
0.0644054385896688	5.17835168745151e-09	0.000527608006306	1093
0.0646396981190291	6.3335675637432594e-09	0.0004215158605817	1094
0.0640504859357162	4.6690545087990654e-09	0.0003956279579001	1095
0.0657663755597171	3.6643557163040796e-09	0.0004568633163095	1096
0.0655122903245109	3.3601913661529532e-09	0.0004854945410109	1097
0.0636091101211264	5.328292107309451e-09	0.000364559474368	1098
0.0631616429167553	5.81968156876389e-09	0.0003282194682305	1099
0.0617452565923297	7.119074246775271e-09	0.000423238868365	1100
0.0631753589367611	7.257570723173678e-09	0.0004616463309337	1101
0.0632348658449416	7.399676450581261e-09	0.0004377349521545	1102
0.0636207418207916	5.449702195292616e-09	0.0005417396806783	1103
0.0626951527295852	5.129140058346415e-09	0.0003823724758332	1104
0.0639393123819357	3.0537550724796246e-09	0.000438150001281	1105
0.0645110630276558	4.4443437934305055e-09	0.0004267146635747	1106
0.0677838251434813	6.790835600622991e-09	0.0004385572886251	1107
0.0674745556484829	7.383042474939927e-09	0.0004120910661839	1108
0.0707681080231662	7.527254361927581e-09	0.0004920992362086	1109
0.070365725522304	7.675933873518836e-09	0.0004801238749107	1110
0.0686751144519394	7.335239260664039e-09	0.0005077433313317	1111
0.0683015893381167	8.970450599332657e-09	0.0004632714797979	1112
0.0687401722113916	8.633991502415841e-09	0.0004596102794028	1113
0.069784220862277	8.800700055044963e-09	0.0004393461728249	1114
0.0706744916259858	1.2131335732190606e-08	0.0004367277988691	1115
0.0687258652966417	1.1290639711059037e-08	0.0004888822209745	1116
0.0692466954808257	1.369640364368152e-08	0.0004598743905442	1117
0.0709685459256926	1.2287277465272697e-08	0.0003602590079881	1118
0.0706024077007489	1.2521532740228382e-08	0.0004372050733513	1119
0.071105889542996	9.281119836557216e-09	0.0004739106338946	1120
0.072655574767559	6.5069692587460545e-09	0.0005773544713142	1121
0.0723758866439358	9.043569882183357e-09	0.0005428684301194	1122
0.0719760641823006	9.824030873462065e-09	0.0005365791894831	1123
0.0741553683111866	8.763074971773755e-09	0.0004778414273067	1124
0.0749838837646308	7.0189337676440655e-09	0.0004424989435995	1125
0.0759739767752972	5.852945423767686e-09	0.0006042763513825	1126
0.0749154683054699	8.613106965871253e-09	0.000538282154018	1127
0.0735025278134102	5.400645359698863e-09	0.0005331772539793	1128
0.0744397679482199	1.5122104183862283e-08	0.0005594926921523	1129
0.0761298460524329	1.750391321975187e-08	0.0005835392217215	1130
0.0753272814359636	1.213496646090828e-08	0.0005562609267447	1131
0.0748379118848387	1.2362523382436486e-08	0.0005340199355935	1132
0.0763821356118969	1.1852952508384362e-08	0.0005677704717409	1133
0.0767481607081349	1.4337405655040492e-08	0.0005807116214152	1134
0.0760283059263734	1.0765959574055016e-08	0.0004864796291213	1135
0.0777128919785623	1.5663599075010913e-08	0.0005123469562389	1136
0.0777305326708839	1.1972331145027048e-08	0.0004889902396093	1137
0.0780235864240188	1.057162222239949e-08	0.0005692956829781	1138
0.0764260029949776	9.94650731223068e-09	0.0006222711243911	1139
0.0775841842802574	1.265668104344364e-08	0.0005694766567101	1140
0.0757777228858766	1.1174404537350746e-08	0.0004471350702247	1141
0.0775620598193302	1.575598240399767e-08	0.0005458286510295	1142
0.0778119106288716	1.6051259076665937e-08	0.0005886906195207	1143
0.0758137345264314	1.2718073725270783e-08	0.0006351910473505	1144
0.0767864777527531	1.1105950950107693e-08	0.0006153752521119	1145
0.0752263465490723	1.3196931127223977e-08	0.0006066779618162	1146
0.0769878721967716	1.3443241133725968e-08	0.000529713861698	1147
0.0752597671882998	1.46660860864678e-08	0.0007058314749507	1148
0.0751274672488256	1.2947607332169933e-08	0.0007315644556317	1149
0.0760494903037679	1.5214487720571768e-08	0.0007657364144227	1150
0.0735736128362044	1.7558307682463693e-08	0.0006444700179542	1151
0.0756293273560408	1.788390742407664e-08	0.0007508897541482	1152
0.0746868483512746	1.9286112188154903e-08	0.0007487184702236	1153
0.0767919338469057	3.2720094180316296e-08	0.0007147608374373	1154
0.0777490332287612	1.8887431392222713e-08	0.0006146192695602	1155
0.0794422507848426	1.4714919914449177e-08	0.0007381411690536	1156
0.0773696494730762	1.84358756112335e-08	0.0008410366564041	1157
0.0770021048283655	1.7600578384513453e-08	0.0006590176802295	1158
0.0788920570538622	1.7924488926124304e-08	0.0006388101525048	1159
0.0823257364919907	1.5819699800911913e-08	0.0006506799207698	1160
0.0866720480601794	2.3538657387578437e-08	0.0007220422660925	1161
0.0886282231009984	2.3972554812123903e-08	0.0008049920594967	1162
0.0891836423233052	2.8255422362954974e-08	0.0008046751485462	1163
0.0905634272511075	3.2686254673341966e-08	0.0006835585436777	1164
0.0910769379383459	3.7272440940760993e-08	0.0007818044234584	1165
0.0888931398599338	3.1176205598781874e-08	0.0007652625921999	1166
0.0886640954936893	3.3118857801883726e-08	0.0008852633568496	1167
0.0863824489510642	2.108325280092416e-08	0.0006819005629192	1168
0.0854812720534339	1.4314252830049944e-08	0.0007245950634941	1169
0.0869220163658013	2.1851569503072992e-08	0.0007805630443362	1170
0.0850366690023367	2.3729586565268693e-08	0.0008659869278969	1171
0.0815594445949067	1.9627381783293708e-08	0.0009570704890286	1172
0.0826012423065999	2.6124721246523213e-08	0.0009687545016125	1173
0.0800975600608677	2.815481853046809e-08	0.0009659015431267	1174
0.0796522035508591	2.2296096205853826e-08	0.0007816952140221	1175
0.0833511595568745	1.2976750992321762e-08	0.0007828699445202	1176
0.085333014944695	2.1458342372548955e-08	0.0007705257181059	1177
0.0868338464444019	2.183979404979386e-08	0.000830702821379	1178
0.087295144433123	2.907011885555644e-08	0.0008688092216499	1179
0.0903852976571064	3.65416127547924e-08	0.0009589923047334	1180
0.0909949452477822	2.8341542769871885e-08	0.0010166169591619	1181
0.0911050878315444	2.7041855709786232e-08	0.000998833491392	1182
0.0917635598745314	3.48583076119624e-08	0.0010103974243375	1183
0.0910995206482534	3.547884126609002e-08	0.0008164537457321	1184
0.0908217219073968	3.4212975635106176e-08	0.0006288661332172	1185
0.0894688372200668	2.7089027751281412e-08	0.0006917931501492	1186
0.0893618000612101	2.9532457928249652e-08	0.0006572391044327	1187
0.0917341728079913	3.807407531075668e-08	0.0007939206891814	1188
0.086544606668187	3.87469684346442e-08	0.0008201433308507	1189
0.0892061631524	2.4908632241027464e-08	0.0007217608078145	1190
0.0900081848365901	3.589918685908966e-08	0.0007769540332926	1191
0.0888343061662482	3.009230541139996e-08	0.000953276139491	1192
0.0893032688976279	3.280519344317501e-08	0.0009507547727429	1193
0.091192570937009	3.7833366848372136e-08	0.0008111210593255	1194
0.0914695783068691	3.6236135703804355e-08	0.0009334517157353	1195
0.0924769069039944	4.8380472264630826e-08	0.0008861446837988	1196
0.0948976541594914	5.391159376411104e-08	0.0009271010299649	1197
0.0939327365879701	4.2940758347875806e-08	0.0007377809889199	1198
0.0986272445265813	4.61176421170384e-08	0.0008437347163139	1199
0.097811338561744	6.172805636828205e-08	0.0009586250087978	1200
0.0984366780893996	6.029563951970295e-08	0.0009222934382518	1201
0.0985206929065413	5.623708360646963e-08	0.0009610037681833	1202
0.0978743957025793	6.24214127866729e-08	0.000982523264431	1203
0.0980656648684117	5.0284414685242145e-08	0.0011346669053024	1204
0.0968984097176886	5.1151771136570553e-08	0.001195389990724	1205
0.0961206693102616	3.8350072738446704e-08	0.0010931181572207	1206
0.0940888633619152	4.4585481814629625e-08	0.0010269828904761	1207
0.0952384933199467	3.402844609667888e-08	0.0007197626414186	1208
0.0977076283824636	2.8855872670097147e-08	0.0008244044678632	1209
0.0975035554364204	4.1076886751700846e-08	0.0008154397454123	1210
0.0988975094761966	4.774849544941784e-08	0.0007984390055712	1211
0.1000842163153998	3.9467321973685196e-08	0.0009825346910743	1212
0.0967751756663488	4.0151008210309595e-08	0.0010113125088332	1213
0.0996869427255435	5.0258040620976283e-08	0.001234420373942	1214
0.0997177453539899	5.7510019744633215e-08	0.0012279646987254	1215
0.0993883315189184	5.200224896984018e-08	0.0009281789763081	1216
0.0989978629612888	4.958871217053407e-08	0.0010557426978417	1217
0.0992135724215909	6.387514113659342e-08	0.0010122665677879	1218
0.101389756927757	5.1294508608301653e-08	0.0010143010486908	1219
0.1012721709401032	2.4373365823060492e-08	0.0011670151554558	1220
0.1025186587103633	1.4181043932470772e-08	0.0010586102194486	1221
0.1051985133929827	3.240775590873657e-08	0.0011303399743626	1222
0.1049242950335779	2.5639813132638524e-08	0.0014015848723958	1223
0.103109731278147	3.722773851155825e-08	0.0012586232827198	1224
0.099368571385236	4.5420646682670095e-08	0.0014526580371912	1225
0.1009140353916209	5.77392262474108e-08	0.0013446393364574	1226
0.0985212546869421	8.218075793164915e-08	0.0013727132108321	1227
0.0986698037793166	6.766670871649616e-08	0.0014656916681492	1228
0.0994312095812156	6.47689967908649e-08	0.0013665035014015	1229
0.1014132497454216	7.819952542575949e-08	0.0012081170106054	1230
0.1046461500266639	7.95297149877028e-08	0.0012401948274235	1231
0.1065663044655061	8.512212173772406e-08	0.0011392339276155	1232
0.105263108426885	6.060917729289183e-08	0.0010420175716202	1233
0.1092109367815131	7.482426415217348e-08	0.0008606311995879	1234
0.1073597062223792	8.054779510369148e-08	0.0009956186162275	1235
0.1059434968299178	8.18962750295249e-08	0.0009013569529615	1236
0.1084135727732501	9.251613989647024e-08	0.0011958823445783	1237
0.1092248866758745	9.876731436775366e-08	0.001392357540079	1238
0.1098580339551432	8.60851984296751e-08	0.0012815959197228	1239
0.1079474065595667	9.72385073702009e-08	0.0015268185733874	1240
0.1098150446348666	7.909913710757443e-08	0.0013696631080372	1241
0.1085956352837427	7.539678869250556e-08	0.001245822989842	1242
0.1095356988442359	5.112519539240968e-08	0.0011509810434869	1243
0.1086533307458916	7.274164410298046e-08	0.0012424539645818	1244
0.1084367913138486	7.394117538805922e-08	0.0014690894075949	1245
0.1106769245972112	9.127254558183306e-08	0.0012714182699519	1246
0.111590412873829	8.732921352672118e-08	0.00125477563183	1247
0.1091283253440474	8.87796072592817e-08	0.0014834468793545	1248
0.1116546324202476	9.588568385210385e-08	0.0011633268825535	1249
0.1160672182106093	9.74760012656395e-08	0.0012043230639228	1250
0.1173101360461538	9.908985663609205e-08	0.0014159791239094	1251
0.1146857714772013	1.0666335612763423e-07	0.0013933135641831	1252
0.1159398803829549	1.1443598485205708e-07	0.001562383523645	1253
0.1132953179698031	1.224332603192435e-07	0.0015052715806194	1254
0.1096474771745967	9.33513443294176e-08	0.0016161052914989	1255
0.1086536167427183	1.2647769266138646e-07	0.001789076210142	1256
0.1129076349101919	9.001169616285055e-08	0.001454012589959	1257
0.1122560983530708	7.19001202248437e-08	0.0013587954307242	1258
0.1131652488219099	5.316295155954887e-08	0.0010025242280007	1259
0.10914935733891	6.076655370435002e-08	0.0013448552929303	1260
0.1105000070817659	6.176792811996012e-08	0.0014317225900626	1261
0.1129109407227995	4.186728757815672e-08	0.0015440114189932	1262
0.1099839789516299	7.795728317838701e-08	0.0015714231449277	1263
0.1104902698185809	7.203818263679107e-08	0.0017777981115353	1264
0.1129107173187101	6.589441180682165e-08	0.0014029876068586	1265
0.1121525849807538	8.182138404932981e-08	0.0015918417352047	1266
0.1154346858069884	1.2846409995637134e-07	0.0012146222733762	1267
0.117062787471611	1.305639307083162e-07	0.0013382438730452	1268
0.1227339492110627	1.2486919616316872e-07	0.0016489906856795	1269
0.1219878258471715	1.1896779933617821e-07	0.0017916170370088	1270
0.1177716184877048	1.3698569146258777e-07	0.0020685600121395	1271
0.1186851028315276	1.3920382930032725e-07	0.0019609022967157	1272
0.122960706417322	1.8302905044198517e-07	0.0025307278431103	1273
0.1232346612258737	1.4373501747411146e-07	0.0023378077219805	1274
0.1213953102149911	1.5461936631944174e-07	0.0024906689189539	1275
0.1226951181329625	1.396636697410525e-07	0.0023922462465019	1276
0.1234545168026704	1.862285816015552e-07	0.0021528110210182	1277
0.1243659011202162	1.441736289942153e-07	0.0025309447137945	1278
0.1277696705238726	2.1053688966166105e-07	0.0023253525646415	1279
0.1250489543993271	2.4181442450788013e-07	0.0021529552873916	1280
0.1264893675814667	2.079013882582137e-07	0.0025973894733458	1281
0.1255166610249121	2.2080218501596695e-07	0.0024657896251453	1282
0.1211403778498159	1.4633588566514977e-07	0.002262266521569	1283
0.1266421057831011	2.080972616271826e-07	0.0023142802741833	1284
0.1301387939665873	2.214778250053673e-07	0.0025713030136184	1285
0.128349634248703	1.8411790167971453e-07	0.0025720052839435	1286
0.125676041950491	2.18175014788935e-07	0.0021416145262962	1287
0.1237962883674029	1.7944541804360005e-07	0.0023786828244384	1288
0.1253133377387941	1.715630674795632e-07	0.0021910783488755	1289
0.1231141703374301	1.1984464517511565e-07	0.0026653060212169	1290
0.127466722357791	1.549225581346514e-07	0.0028990167284045	1291
0.1283533547816736	1.798363580866047e-07	0.0029423889094927	1292
0.130715348042105	1.7126144680246206e-07	0.0024940366701791	1293
0.1315682342707496	1.971445747714906e-07	0.0024046180774517	1294
0.1244544842181268	2.1200897994533285e-07	0.0025308789597106	1295
0.1246792607345027	1.9145867902126134e-07	0.0033743547595672	1296
0.1266881685129006	1.944679254168857e-07	0.002763870657164	1297
0.1263867976985631	2.345307825034615e-07	0.0029328014635364	1298
0.1287617213900014	2.006290690336199e-07	0.0028396898894516	1299
0.130348020266164	2.546743696210108e-07	0.0029545453509991	1300
0.1307619835657225	2.715966812366633e-07	0.0025797222231281	1301
0.1345089823780045	1.7081005739894018e-07	0.0027273107167241	1302
0.1348109294332836	1.734910339217244e-07	0.0026231955640595	1303
0.1288212192242595	1.6263739153943306e-07	0.0025979333618346	1304
0.131762646976278	2.2016408418867878e-07	0.0023022979605559	1305
0.1339597663704699	1.2584244144375758e-07	0.0025383093553259	1306
0.1369896672510858	1.9870205935301758e-07	0.0029674476768974	1307
0.1361813882039462	2.450306048962237e-07	0.0032029185762282	1308
0.1374050711230352	2.488425316897747e-07	0.0033875930627914	1309
0.1324636266423942	2.378244185053946e-07	0.0031323273450746	1310
0.1321832587724719	1.9625893498043114e-07	0.002909334242114	1311
0.13032908099298	2.299025046608172e-07	0.0033576363718826	1312
0.1333390524284131	2.490198042958136e-07	0.0030993063221187	1313
0.1345014612507119	2.8446891893596505e-07	0.0026989385003289	1314
0.1357932030998025	3.690297897538386e-07	0.0028893443048622	1315
0.1343123170241833	3.09592828611982e-07	0.0026690185393855	1316
0.1368025938191564	3.143289574738528e-07	0.0027203706479791	1317
0.1372912673675811	3.02395449991888e-07	0.0028775348173035	1318
0.1409881135451566	3.240743087181697e-07	0.0027248147744715	1319
0.1413782261646135	2.2520174413487306e-07	0.0032337149742486	1320
0.1421210012149452	2.110766373617512e-07	0.0037437475965325	1321
0.1410338313982072	2.856766727862281e-07	0.0035822704872338	1322
0.1415863888215046	3.806043443087548e-07	0.0033725866032898	1323
0.1383839986572521	2.944639111662761e-07	0.0029296421254495	1324
0.135907513570532	2.80279269282202e-07	0.003009046453108	1325
0.1340328979334787	2.6558284150890455e-07	0.0031759551056139	1326
0.1342040940215741	2.5037896085822186e-07	0.00332991531521	1327
0.1357451618074721	4.300435813774373e-07	0.0035038574624424	1328
0.1342694298962848	3.770899881273549e-07	0.0030678011999453	1329
0.1387774985919787	3.626815332393729e-07	0.0026393051078349	1330
0.1419840617907192	3.06820237865546e-07	0.00215507323903	1331
0.1404748026021766	3.32191338111576e-07	0.0023612696397487	1332
0.1420066267445524	3.372140172516192e-07	0.0025730633083265	1333
0.1421712812365696	2.568090724324179e-07	0.0026369979461639	1334
0.1460490496715551	2.3898519072262924e-07	0.0028715594897498	1335
0.1459402864777053	3.086841651379624e-07	0.0028805288524139	1336
0.1441034105027972	3.804185841373986e-07	0.0023184782270679	1337
0.1481071155190445	3.407207722169181e-07	0.002362776103329	1338
0.1436098129524397	2.9976644462026413e-07	0.0024030048433533	1339
0.1458240827976503	3.744472912876607e-07	0.0022766499554731	1340
0.147118222992262	2.3763036508483995e-07	0.0021945451317594	1341
0.1523703863139905	2.8940678077227225e-07	0.0022100850238041	1342
0.15301179139026	4.404362042931265e-07	0.0022654014720871	1343
0.150077546583238	2.48450203996442e-07	0.0020710156135631	1344
0.1515983816769929	2.7737218426615584e-07	0.0017641233812687	1345
0.1525276972178086	4.604831947274679e-07	0.0017960116148373	1346
0.1486571445828773	4.4137337245298003e-07	0.0017470109906804	1347
0.1503814701102667	4.216142522232014e-07	0.0020025699673007	1348
0.1501009631527898	3.210134585381885e-07	0.0019406143999806	1349
0.1545835429850871	4.071406686784185e-07	0.0020998229101743	1350
0.1590955967866832	6.884684506763828e-07	0.0022015683429032	1351
0.1557071645470576	6.707427401433375e-07	0.002188019174408	1352
0.1560842239494544	6.239425905983919e-07	0.0017382862384518	1353
0.1551778536496315	4.317930741504217e-07	0.0016793597369404	1354
0.151627131995621	4.381738193014462e-07	0.0018335038371705	1355
0.1576050471816949	5.039219428190078e-07	0.0019222054951964	1356
0.1550175417743537	6.015137537628279e-07	0.0016931635770382	1357
0.1579077423586635	6.409107314753193e-07	0.0018487734612741	1358
0.1502228025022127	5.574906665851697e-07	0.0017285056612507	1359
0.1492373761830994	6.28476844396153e-07	0.0016957814587509	1360
0.1495662772704857	3.508782677990041e-07	0.001436037054248	1361
0.1480702734199141	4.20632572680546e-07	0.0013460458706134	1362
0.1476035723090944	4.596343789287083e-07	0.0014443642991941	1363
0.1464294689241277	4.99623377573255e-07	0.0015848020545344	1364
0.151384579614575	3.042904944148273e-07	0.0015543976153834	1365
0.1470295765942293	4.458064319892152e-07	0.001424601213322	1366
0.1514018224852919	5.218548859584615e-07	0.0014611462145128	1367
0.154750697351717	2.8253273669087697e-07	0.0011948788554887	1368
0.1609536262940036	5.013744740482995e-07	0.0012946170877258	1369
0.1577050668310527	3.271500674540962e-07	0.0011760628792535	1370
0.1600007904714314	3.6871337973842797e-07	0.0013799437366979	1371
0.1575464878913	5.235462396828705e-07	0.0014654134674553	1372
0.1593375094581045	5.69107270988689e-07	0.0015033007792135	1373
0.1624840804727532	5.004534274608563e-07	0.0013641828699837	1374
0.1540104618062784	5.076594536257417e-07	0.001356755376349	1375
0.1561432279566158	5.941612711641842e-07	0.0013233721941197	1376
0.1604132719273765	4.421194952638486e-07	0.001230899093837	1377
0.162442641850896	4.484892999503387e-07	0.0010908314666901	1378
0.1597626959521937	6.615449374491877e-07	0.0010996219392495	1379
0.1560498129504213	6.710675189369741e-07	0.0014400021680926	1380
0.1572585165864471	5.957033933500222e-07	0.0013834498988571	1381
0.1616698671580396	6.905223966935381e-07	0.0016518251393462	1382
0.1638131494189077	6.567405833755035e-07	0.0015128133078822	1383
0.1552229814118938	7.104661049324168e-07	0.0017403300863111	1384
0.1575617433541514	6.756174506994395e-07	0.0014972534269798	1385
0.1601857867612309	6.853880549857472e-07	0.0016058719923884	1386
0.1594953638448011	7.877473044953787e-07	0.0015630472045114	1387
0.1665570475559978	8.459725204874591e-07	0.0016055106381346	1388
0.1673615314575201	7.62719171051529e-07	0.001358017005613	1389
0.1675825480987793	6.286488444451344e-07	0.0013736903474934	1390
0.1692370386272522	5.395751954071493e-07	0.0012029538046679	1391
0.1682696625156395	8.454905531829482e-07	0.0014608057169879	1392
0.169005687935024	1.0591347893189609e-06	0.0014140714135138	1393
0.1730714625831554	8.696491439553755e-07	0.001264499238851	1394
0.1717368740731272	9.8565748605417e-07	0.0011365849047883	1395
0.1731841136485677	6.314727991432178e-07	0.0011812285250202	1396
0.1704961508632049	7.470609022126595e-07	0.0011859773165221	1397
0.1638069011832153	5.413175680120119e-07	0.0013411989664101	1398
0.1652172345628557	8.77962189225756e-07	0.0015255753078446	1399
0.1694805653896121	1.0016346894548e-06	0.0015306715605525	1400
0.1700272169368481	1.1850299166594746e-06	0.0015768911835834	1401
0.1716588749070952	9.728897309261298e-07	0.001562916947744	1402
0.1741698443944129	9.28507076304208e-07	0.0014185033335798	1403
0.1729536541739554	1.0591910861910136e-06	0.0015944297304624	1404
0.1725231277349983	8.355104280733938e-07	0.0017229776396408	1405
0.1752428985761165	6.65710844196643e-07	0.0013805115756095	1406
0.1722443608628276	1.1042845772991638e-06	0.001620780008146	1407
0.1697376539428061	1.3062262536470691e-06	0.00168684976725	1408
0.1698937733980046	1.1983451802702882e-06	0.0014566063592387	1409
0.1728425745727645	1.1511295042377911e-06	0.0012086974126771	1410
0.1697156497403056	9.727465302359351e-07	0.0012451370086355	1411
0.1736915765509239	7.234229860889618e-07	0.0011388193558852	1412
0.1763335740745236	9.333711593971784e-07	0.0012096012319604	1413
0.181016445422141	1.0137993875060092e-06	0.0008293927339752	1414
0.1781892452225673	1.027867405800964e-06	0.0009233220711143	1415
0.1792570437699647	9.727054128381151e-07	0.0010470089502622	1416
0.1803018066397869	1.19744511318598e-06	0.0010986430823159	1417
0.1800965044575217	9.99833306432052e-07	0.0010954719270048	1418
0.1796296479579079	1.1584176415367908e-06	0.0014525309645125	1419
0.1796406991826784	1.1744790344543344e-06	0.0013961595643292	1420
0.1792136122012812	8.931408370472793e-07	0.0013907998412259	1421
0.1772408955613885	1.4332414012030448e-06	0.0014019382262662	1422
0.1744473081890409	1.8351193897949704e-06	0.0013960794534168	1423
0.1822793500118518	1.7053212795645756e-06	0.0012368444601463	1424
0.1800688547015164	1.4931882342656965e-06	0.0013642547710689	1425
0.1759240345045029	1.5136366427775938e-06	0.0013289817167425	1426
0.1779055589783095	1.3730061821487504e-06	0.0014506231650802	1427
0.1819151309746484	1.4735534372902758e-06	0.0013846487947516	1428
0.1769975862513744	1.493742891288119e-06	0.0014392190753373	1429
0.1774091837748896	1.8502727206258784e-06	0.0014212515403337	1430
0.177082128998204	1.364152102015681e-06	0.0010257185933222	1431
0.1820116030444968	1.2963453514329705e-06	0.000960833339132	1432
0.1785462837822833	1.2265810068392557e-06	0.0012090801385366	1433
0.1804447781067508	1.6870003508855368e-06	0.0012020199909416	1434
0.1818927858426561	1.7099322313099963e-06	0.0011871346890993	1435
0.186688008301232	1.7331675336742514e-06	0.001312780300681	1436
0.1837146183621263	1.756728954285358e-06	0.0011704165265565	1437
0.1855158789168314	1.780439524467714e-06	0.001359201809441	1438
0.1933034463689157	1.329959762501942e-06	0.0013237535730523	1439
0.1972945486925214	1.540420255150332e-06	0.0011729468685131	1440
0.1957561390551456	1.561119645985043e-06	0.0011236791542405	1441
0.1958943074841703	1.4833333227487475e-06	0.0009965214090921	1442
0.189608344607722	1.9039722941426308e-06	0.0012978740838265	1443
0.1813398914406113	1.6250119379314088e-06	0.001268344018872	1444
0.1830255572383672	1.6469036356078215e-06	0.0010092367166331	1445
0.1867071964940124	2.294560567956294e-06	0.0010910117007287	1446
0.1880504120134387	2.3254027490897668e-06	0.0010300186731108	1447
0.188687656489489	1.821159160912078e-06	0.0011410733268963	1448
0.1960461300852397	1.5200522073111068e-06	0.0013574329880751	1449
0.1996335720180183	1.5402486940833126e-06	0.001399348552232	1450
0.20482047213516	1.4495349347961594e-06	0.0013338983628475	1451
0.201277547385688	1.3560568306542064e-06	0.0013064007392087	1452
0.1999128685177567	2.1751093094365404e-06	0.0012636559509805	1453
0.1977836071767885	2.088133634560063e-06	0.0011565679761024	1454
0.2055352033940862	3.0558202504554767e-06	0.0014111815173476	1455
0.2004162003572048	2.739234860669293e-06	0.0014739685252291	1456
0.2012187013135137	2.6548996849242725e-06	0.0013958332324499	1457
0.2048171891033039	3.4235323841659283e-06	0.0015716753738692	1458
0.2068632475832756	3.3450441082085726e-06	0.0015469059733568	1459
0.2034929580542575	3.0128075238921028e-06	0.0014479785865547	1460
0.201867363995331	1.908309425997734e-06	0.0011409306589004	1461
0.2022981149082417	2.4489407637035e-06	0.0010407579518595	1462
0.1992726414941134	3.0034424260715343e-06	0.0012727460563466	1463
0.19657031786074	2.514007003384777e-06	0.0012815342036883	1464
0.1941538652757195	2.145054848353367e-06	0.0011555025208872	1465
0.1989259788814195	2.444870394336496e-06	0.0014012338797568	1466
0.1999112809167747	1.9267488728136327e-06	0.0010511921408779	1467
0.205007889659902	1.95203020395529e-06	0.000964814225157	1468
0.2067853873364677	1.977687223359226e-06	0.0011185354226699	1469
0.2077147130469233	3.0047570634395006e-06	0.0011348496820389	1470
0.2067040536065839	3.043926223439408e-06	0.0011411445678218	1471
0.2095795723708484	2.7903816669939684e-06	0.0011571077298015	1472
0.211504243753202	2.529288502109317e-06	0.0012836845938609	1473
0.2078843053914978	2.7130698125542582e-06	0.0011698814980044	1474
0.2064400624769647	3.511483135156701e-06	0.0011251636806322	1475
0.2105412345913276	3.4026447227661905e-06	0.0009838058585003	1476
0.2095397835982625	4.856381843604152e-06	0.0014075219644006	1477
0.2056400883794934	4.126212782104122e-06	0.0011939271562859	1478
0.2007632098535095	3.215541218538176e-06	0.0010393000429503	1479
0.2031363384799598	3.0943216384020646e-06	0.0012812823177039	1480
0.1956699346176117	2.969572833707135e-06	0.0016016253399801	1481
0.1962892571279254	2.840703304612835e-06	0.0011479087997711	1482
0.2027020977414037	2.877612903055216e-06	0.0013420684000841	1483
0.1983313880622132	2.229375848176063e-06	0.0011667509842736	1484
0.2061541564120842	3.1259212407492853e-06	0.0013223763830566	1485
0.2037173733011135	2.9904283277145677e-06	0.0014848219361782	1486
0.2020430982382192	2.672607283075834e-06	0.0011424844185715	1487
0.2011408717951928	1.985707705051798e-06	0.0013804426919296	1488
0.2015310902428889	2.193879799598952e-06	0.001220440290451	1489
0.1913227908609696	1.851932769919129e-06	0.0013392463220165	1490
0.1988035914615862	2.0629974232003746e-06	0.0017000174426003	1491
0.1957329658623664	2.2790353464601238e-06	0.0014024392437624	1492
0.2019704971304005	2.692482672248197e-06	0.0011091302423613	1493
0.2079440760389103	2.337711393089914e-06	0.0010609915695656	1494
0.2099546578083819	2.959075128005084e-06	0.0012856251970629	1495
0.2145673306883864	2.397797308487215e-06	0.0008998856856951	1496
0.2194193311910495	3.2372292030672377e-06	0.0011217868416084	1497
0.2156417774362263	3.4834483221409807e-06	0.0012967205559132	1498
0.2137379327878814	3.942640037012613e-06	0.0013418714278318	1499
0.2086808946634325	4.202765412461118e-06	0.0014586193511303	1500
0.2127529658573713	5.107198121882095e-06	0.0014833903337431	1501


==> data/outage_output_k2.dat <==
Closest	COMP	SAC	t
2.028333858031806e-07	1.955990924784601e-15	2.341446611906495e-07	0
1.6430317803550756e-07	2.280398092580072e-15	3.602097799817128e-06	1
1.93944162040105e-07	2.8806956819948936e-15	2.490659309111409e-06	2
2.048508841557828e-07	3.341549259516796e-15	2.0327611564590063e-06	3
1.5994752944947788e-07	1.2738698984549046e-15	1.6297075987342646e-06	4
1.327424908564856e-07	3.610778342988397e-15	8.872897330077789e-07	5
1.119278530621326e-07	3.8766767573861215e-15	8.963043502810964e-07	6
8.911857495852438e-08	6.992406653694161e-15	8.891174941934033e-07	7
1.0716550317768637e-07	1.5879519921213617e-15	6.820331459537199e-07	8
1.0767649633147692e-07	3.959277350418233e-15	8.348066893550943e-07	9
9.551739323576669e-08	1.4623857680362565e-15	1.0499141276694156e-06	10
8.866152245645687e-08	2.972400103828932e-15	1.1628618240377977e-06	11
8.631413585324932e-08	2.754574346397476e-15	1.7107902494643e-06	12
7.302255637653409e-08	2.31870078692964e-15	2.011853052028223e-06	13
7.90411495762422e-08	1.4296341888098143e-15	2.537004653129338e-06	14
7.208511097356318e-08	1.6315837569891302e-15	3.203794262129911e-06	15
7.271521339236033e-08	1.8404167079211218e-15	3.924897583467368e-06	16
6.93290686147874e-08	2.0724533200677803e-15	4.207608240444416e-06	17
7.424692735302773e-08	2.037925384001937e-15	4.840241661546063e-06	18
7.201630065967191e-08	1.3445911051235272e-15	7.313065220113324e-06	19
7.035304655989005e-08	1.7618129177776609e-15	9.854628845675228e-06	20
5.36458961678532e-08	1.8923751454735795e-15	1.0561215233702791e-05	21
4.628390892413847e-08	2.738143045633024e-15	1.0495682503680716e-05	22
4.1456280076235256e-08	4.8754333903389126e-15	1.1590546526271004e-05	23
4.2316733411595926e-08	1.4336309916984649e-15	1.100078214439082e-05	24
5.0829476879954435e-08	9.447997939560082e-16	1.563547667677312e-05	25
4.7322066831667624e-08	3.42381678564152e-15	2.1413441198623205e-05	26
4.437011617330899e-08	8.75854944126786e-16	2.29903370402178e-05	27
4.1316381227840544e-08	1.673550187319961e-15	1.9159837796257405e-05	28
4.9801768756352337e-08	8.1379347705023985e-16	2.4956800151039515e-05	29
3.3333257427825566e-08	6.711298183859071e-16	3.09259890227207e-05	30
4.48616454480355e-08	1.0188516696985061e-15	3.564775898601224e-05	31
3.949936954217304e-08	1.7663648321786239e-15	4.493751456175798e-05	32
4.5382455996390014e-08	1.9242385462803214e-15	4.0009787771804863e-05	33
5.139520284636045e-08	2.7432500715462996e-15	3.818606863123697e-05	34
5.379014392248305e-08	1.7190693313295924e-15	3.3533375467592495e-05	35
5.43314305957443e-08	2.4569235534954717e-15	3.6351828192750624e-05	36
5.472670964556948e-08	8.312239785368547e-16	3.233709905279036e-05	37
4.1949242309158316e-08	1.1707301794672276e-15	3.2627465222545896e-05	38
3.8815575230333195e-08	1.8640644583456377e-15	3.7136584176625576e-05	39
5.1081060369551077e-08	1.2835288387691437e-15	3.4574514988255034e-05	40
3.677388496936552e-08	1.8168799797990685e-15	3.248506372549886e-05	41
4.370165588352126e-08	2.7297053506458724e-15	3.177641363163131e-05	42
4.782638798961348e-08	1.0729195309977512e-15	3.125078636057954e-05	43
5.783866570940876e-08	4.833911049217933e-16	3.057834447736219e-05	44
7.152093621598521e-08	2.538635968107883e-15	3.15692045274566e-05	45
7.178619548131593e-08	6.806777363976835e-16	3.028612645947426e-05	46
6.734948585285229e-08	1.2359002710127242e-15	2.827806382072484e-05	47
7.248121857261757e-08	4.1755487956152144e-16	3.139082326221565e-05	48
8.609499438461121e-08	8.804068585277491e-16	3.226329541892314e-05	49
9.42521839978339e-08	7.400746682151294e-16	2.9035425907453337e-05	50
1.1220503793896165e-07	2.1608270728279423e-15	3.455202930366974e-05	51
1.1174531495583561e-07	1.5498713423767186e-15	3.5744074375308465e-05	52
8.071235234308194e-08	1.287525641657794e-15	3.459805050503895e-05	53
5.704316099730545e-08	1.4026557693114228e-15	3.4325162511352866e-05	54
8.10091420920811e-08	1.3751222383007188e-15	3.819829372699835e-05	55
8.3399497623593e-08	5.586642259913788e-16	4.034111454040057e-05	56
1.121184083840987e-07	3.4006131244268547e-16	4.256540108904694e-05	57
1.2858896481604545e-07	1.3884449145962208e-15	3.826615277132339e-05	58
1.0526058619009239e-07	1.0789147353307273e-15	4.187046818805074e-05	59
1.4496446719480805e-07	9.61120072417998e-16	4.426212208514013e-05	60
1.5616771659621164e-07	2.1220802892685243e-15	4.538336126942055e-05	61
1.5483120998283084e-07	8.880673973976628e-16	4.936340290089503e-05	62
1.4972287680714569e-07	2.376876473419997e-15	5.084313957262565e-05	63
1.3371799489803048e-07	9.497957975668214e-16	4.8965037433867376e-05	64
1.3798079678550844e-07	4.311662138434258e-15	4.7298863185903926e-05	65
1.4638839961844678e-07	1.4305223672295142e-15	5.018519009045363e-05	66
1.0535246008114285e-07	8.876233081878128e-16	4.697280255223868e-05	67
1.5836642243793885e-07	7.613909502879323e-16	4.900701101716032e-05	68
2.0307759862281397e-07	2.264743947932857e-15	5.458807463621773e-05	69
1.9429648809787813e-07	1.4659384817150568e-15	5.655396125506396e-05	70
2.3216060782216278e-07	5.62117019597963e-15	5.436518050123784e-05	71
2.739660021827684e-07	1.1778245045945823e-14	6.167417024156652e-05	72
2.800138237953887e-07	1.1637246721818427e-14	6.782186561657543e-05	73
2.7794880075693306e-07	1.7474910407599964e-15	6.158914605336852e-05	74
2.558101249232614e-07	6.240008509905692e-15	6.23278592763844e-05	75
2.34662800080665e-07	3.734457187931639e-15	6.024241967632249e-05	76
2.061108681638002e-07	3.8997693962983246e-15	6.15209196855867e-05	77
2.051879281149693e-07	5.065392549852277e-15	7.351419678676329e-05	78
2.1743695962839207e-07	4.9782400424192015e-15	6.994373441990154e-05	79
1.9398603010623016e-07	2.3366752976983207e-14	7.411035408937927e-05	80
2.3148465923406026e-07	5.475675468602504e-14	6.861349241390836e-05	81
2.631626777692686e-07	1.213384948073326e-14	6.114728009399507e-05	82
2.2543659504303814e-07	6.93411994490134e-15	3.4951875483533066e-05	83
2.096570378077312e-07	3.638089829394175e-15	1.979227421647989e-05	84
1.3403678097212438e-07	4.036992962141994e-15	1.1989683053233891e-05	85
1.646980564511402e-07	6.853961842523404e-15	7.037675169099478e-06	86
1.4098853516841813e-07	7.889355835288826e-15	6.818229415047506e-06	87
1.3324210160736706e-07	6.267208974009009e-15	3.739516254010367e-06	88
1.4936640139839865e-07	1.6740275832205496e-14	2.500898991294909e-06	89
1.9211805942587202e-07	5.2905013703252736e-14	2.308529329831499e-06	90
1.761936640967132e-07	2.333733206683064e-14	1.7707158184117057e-06	91
1.3759262615808954e-07	1.7676304864266967e-14	1.853968155064889e-06	92
1.2136123548844857e-07	4.57567317369012e-15	1.8550376226867948e-06	93
9.85106019512072e-08	5.812128556215157e-15	1.3968021789957374e-06	94
1.3282237438516642e-07	4.5377035462479406e-15	1.4904553240431272e-06	95
1.3677186940863617e-07	1.1770362462470983e-14	1.3572419950366175e-06	96
1.5496231599632093e-07	6.729283796857999e-15	1.0932736630355767e-06	97
8.008624683353284e-08	2.3585355890531902e-14	1.0745027829586196e-06	98
1.2686388672100702e-07	3.0166202868997525e-14	1.0758290349723864e-06	99
1.0323593579930626e-07	1.9271917395258244e-14	1.1222343583935367e-06	100
7.756514762491397e-08	1.4711343254703022e-14	9.934384045700018e-07	101
1.2384035426282746e-07	1.410738192930694e-14	1.1188527243300994e-06	102
1.3041518635004137e-07	4.69702055028165e-15	1.0055559348559615e-06	103
1.640893481786865e-07	6.6093797101984815e-15	9.960225361732575e-07	104
1.9144582508656693e-07	1.1145750988816871e-14	8.727417606277932e-07	105
1.672956895437672e-07	1.5761392191393498e-14	9.13977241122299e-07	106
1.0773314315548623e-07	1.908140312423257e-14	1.1814870113607825e-06	107
1.1286683120337316e-07	4.7875037267886e-15	1.3243937325224663e-06	108
1.4062313037344065e-07	6.576850175576965e-15	1.3352304528998491e-06	109
1.1477142046800725e-07	2.2928992038373512e-14	1.7479425992971142e-06	110
1.0156685929429977e-07	1.542649341601532e-13	2.140950593996771e-06	111
1.1478995265656877e-07	1.487010514722442e-14	2.687769868505274e-06	112
1.0442874973937145e-07	4.805045250577678e-15	3.281865375932669e-06	113
6.93230942185874e-08	8.588685318500211e-15	3.7336514577808178e-06	114
1.0524098916464553e-07	2.340128091304905e-15	4.905779944259559e-06	115
1.309954313392092e-07	1.2140399796578548e-14	5.8438944572156704e-06	116
1.3229062295849746e-07	4.8695159016176607e-14	6.846804209234891e-06	117
1.0159062837888923e-07	4.41324754518746e-15	7.636102546212498e-06	118
1.0388038970199353e-07	7.726486117576314e-15	9.646777669987672e-06	119
9.83877843706571e-08	1.1503020758141248e-15	1.1268850818727196e-05	120
8.775467007204886e-08	5.6895599342965405e-15	1.1635540041412208e-05	121
1.2222576049969457e-07	1.9789725413943415e-15	1.4480320955104652e-05	122
8.286115683864282e-08	2.7861046802968306e-15	1.5834019280343338e-05	123
1.0399832113583419e-07	3.881339694089547e-16	2.347559930521914e-05	124
8.93937772978859e-08	1.4270806758531761e-15	2.303583462822289e-05	125
9.367007226457336e-08	2.813860255912459e-15	2.5744278069521957e-05	126
7.370602226508539e-08	2.163602630389505e-15	2.855421735907193e-05	127
5.3697655729156866e-08	3.478661803058003e-15	3.4493901297367845e-05	128
6.858465070480602e-08	3.098632461728812e-15	4.074612847261505e-05	129
6.790812638513e-08	2.5983659668327164e-15	4.492463501659871e-05	130
8.17091444126339e-08	3.4398039971961226e-15	5.08459598658767e-05	131
7.045670326855103e-08	8.670064666205235e-15	6.195809505156003e-05	132
6.392055624415694e-08	6.473599434286825e-15	7.668203540094798e-05	133
7.737782506234138e-08	2.2113422204483867e-15	9.820583683772876e-05	134
8.302375328650415e-08	4.395039887583608e-15	0.0001165882004351	135
2.260127112130305e-09	3.058664432842306e-16	0.000153676394018	136
5.591085945089169e-08	6.5265570725614446e-15	0.0001982647925076	137
6.921794118786017e-08	3.1465940963926185e-15	0.0002206742018672	138
7.741453766996199e-08	2.375877272697835e-15	0.0002358751068402	139
9.61360183697746e-08	1.873723398659877e-15	0.0002763877910433	140
8.305383140316814e-08	4.244493645444436e-15	0.0002963464354715	141
9.366030695123763e-08	2.42816877715768e-15	0.0003303983783706	142
9.628786340831753e-08	3.730904474252838e-15	0.0003971278367383	143
8.874349574039541e-08	3.051892072392093e-15	0.0004338220439726	144
7.482322153795629e-08	2.3560042805570447e-15	0.0005208674702812	145
7.63605023237357e-08	8.68660698927215e-15	0.0005236423684383	146
6.792839817115759e-08	1.213740219441206e-14	0.0005751502295602	147
7.014991377929382e-08	2.6711965972481265e-15	0.000697470432113	148
9.23406452134623e-08	8.812950369474492e-16	0.0006982461837692	149
9.32546662371081e-08	1.9986234889302067e-15	0.0007910353492529	150
1.0438859634809285e-07	1.7961188092385783e-15	0.000780494372696	151
9.254206104236662e-08	2.67752486848849e-15	0.0008341638173537	152
1.003635012500892e-07	1.7582602040988604e-15	0.0008135450838607	153
8.448529523763516e-08	1.1620704398751514e-15	0.000788627912639	154
1.0325058414561993e-07	3.996580844045638e-15	0.0007546503329646	155
1.1548875703903949e-07	2.726041614664609e-15	0.0008041328269376	156
9.72996380840252e-08	1.957101147809226e-15	0.0006396428214883	157
1.0088822954035237e-07	2.9944935420189724e-15	0.0006234523773922	158
9.951206531777501e-08	1.9093615577503447e-15	0.0005525668795475	159
9.203981139338513e-08	2.069344695598829e-15	0.0005033071296536	160
9.009635875456557e-08	4.4885206662570456e-15	0.0004778104441758	161
8.567802951886527e-08	8.417044838893161e-15	0.0004404419765453	162
7.60256443546048e-08	1.7513768213461844e-14	0.0004165125396782	163
9.737703196111005e-08	1.04357189556481e-13	0.0004151156229768	164
1.1100428565880005e-07	1.2704393093088129e-14	0.0003921030946781	165
9.911009503882352e-08	5.109246359324971e-15	0.0003749613517614	166
7.361921415738326e-08	6.7874594833483565e-15	0.0003953263565339	167
9.379012712484869e-08	6.430411758628907e-15	0.0003800886044513	168
8.904562574718611e-08	3.2349678491527813e-15	0.000411484614733	169
7.597908556578047e-08	1.390221271435621e-15	0.0003587456383357	170
9.52708911201583e-08	3.608890963846534e-15	0.0003587044949577	171
1.2132694639899188e-07	3.942401960443931e-16	0.0003762368129279	172
1.3362042041098477e-07	2.879474436667806e-15	0.0003912457798002	173
1.127220307833854e-07	2.3173685193000894e-15	0.0004091786520722	174
1.2706171149057254e-07	6.469269564490787e-16	0.0004230863136144	175
1.7824239376751374e-07	1.333821941784663e-15	0.0003724400085479	176
1.9011076813202356e-07	2.473132809654999e-15	0.0003491560269431	177
1.3018448694723796e-07	2.754907413304864e-15	0.0003930685100737	178
1.0462776772113269e-07	2.8562707754531407e-15	0.0003131704868576	179
9.959575916707043e-08	2.905009566234185e-15	0.0002709811701748	180
6.175181148138088e-08	2.090771999974095e-15	0.0002312689075788	181
1.2310083414557306e-07	1.4733769759800453e-15	0.0002273198598453	182
1.2971945940865038e-07	2.0153878566020465e-15	0.0001836556565509	183
1.256824874588114e-07	1.7666978990860116e-15	0.0001570819102246	184
1.106519763787173e-07	6.108447081487612e-15	0.0001247984697724	185
1.2693088854098814e-07	1.3662737607944564e-14	0.0001132537219696	186
7.924792210534104e-08	8.643086246706843e-15	9.262918433982492e-05	187
8.579904291683428e-08	3.4070524179696807e-15	8.518721020879106e-05	188
1.3877924980576498e-07	3.785638469366859e-15	7.830087361478177e-05	189
1.4807294746799205e-07	3.727129715969113e-15	6.51937069622871e-05	190
1.591742209016145e-07	3.4985347951987933e-15	6.225567354775063e-05	191
1.995337448689183e-07	2.729039216831097e-15	5.7516565718089605e-05	192
1.6924949666874414e-07	1.3834489109854076e-15	4.617540276526577e-05	193
1.8199948109676177e-07	9.036105197424148e-16	4.263130462446885e-05	194
1.562177181123614e-07	5.699440919215704e-15	3.49623379721179e-05	195
2.177579305234767e-07	8.595457678950425e-15	3.2408124198522125e-05	196
2.460821195738872e-07	1.5716317136593717e-15	2.636997072421754e-05	197
2.531903800605529e-07	7.928047107697013e-14	2.552500573905669e-05	198
1.882354421919308e-07	1.3444800828210645e-15	2.1073750724666883e-05	199
1.935217488777674e-07	2.420841305195154e-15	1.7533923874943348e-05	200
2.033765434505952e-07	4.800049246966864e-15	1.4951189432406586e-05	201
1.625059053362854e-07	1.7703616350672746e-15	1.4046023445807632e-05	202
1.3844778382177125e-07	3.6353142718326126e-15	1.4027882399583858e-05	203
1.7580577160136726e-07	1.1820544543184042e-15	1.5371479126315644e-05	204
1.3010441167549125e-07	1.3213874439088612e-15	1.1815248210073849e-05	205
1.396261472366156e-07	3.252731417546784e-15	1.158720952205039e-05	206
1.5318132491060066e-07	1.6858736628933005e-15	9.355525211685255e-06	207
1.4782892942954986e-07	1.6127099655705024e-15	8.565315244124738e-06	208
1.1879138135562075e-07	3.468336728928989e-15	7.711467900893166e-06	209
1.3788588597318797e-07	1.2562173523633646e-15	7.112269837116547e-06	210
1.2535521145351504e-07	1.7382761896556076e-15	6.155245094230044e-06	211
1.0375548854180129e-07	1.8741674878697268e-15	5.801493672076386e-06	212
9.211642348105897e-08	3.0208058277025884e-15	6.242040444102814e-06	213
1.1641064062162255e-07	1.6581180872776713e-15	4.9314016730021e-06	214
8.870246544345763e-08	1.1110001807423941e-15	4.200286591831692e-06	215
8.059308536101373e-08	1.0264011862659573e-15	4.315903809668953e-06	216
1.3369897371962036e-07	1.4518386493023172e-15	3.957275764028823e-06	217
1.376428885586645e-07	5.004885395010206e-16	3.309641580120704e-06	218
1.5198382289549618e-07	2.245759134211767e-15	2.882671208437881e-06	219
1.33999865983947e-07	1.5677459330731836e-15	2.576977655283641e-06	220
9.979525523373666e-08	1.1107781361374692e-15	2.6750073911915307e-06	221
8.542133603406389e-08	1.6955326032075389e-15	2.479546663978316e-06	222
1.0627870255186523e-07	8.881784197001252e-16	2.4481304259446057e-06	223
9.842932667147865e-08	1.2438938767900257e-15	2.804309879962829e-06	224
7.077159001045441e-08	1.4418466420806908e-15	2.578588164932838e-06	225
1.0721549608339044e-07	1.5881740367262864e-15	2.298457767108797e-06	226
9.376548586470525e-08	7.355227538141662e-16	2.2828798093839085e-06	227
7.245174988290693e-08	1.0440537323574972e-15	2.402826257791868e-06	228
9.053205246623009e-08	1.3634648965421548e-15	2.5410558024592245e-06	229
8.822779106132383e-08	9.36584143573782e-16	2.0662202226475746e-06	230
9.122188522181497e-08	2.3283597272438784e-15	2.043431520338257e-06	231
9.00542456554465e-08	1.830757767606883e-15	2.06238824519045e-06	232
1.1419831264047888e-07	1.8297585668847207e-15	1.8919020277476937e-06	233
1.063014474056434e-07	1.9987345112326693e-15	2.088649275112209e-06	234
1.0838982630578809e-07	2.5497381983541346e-15	1.866950336251394e-06	235
1.1897927382598096e-07	1.881050870622403e-15	2.4183152413806976e-06	236
1.0231040567210137e-07	1.1698420010475277e-15	2.2816362687814173e-06	237
1.3135646871564877e-07	1.3806733534238449e-15	2.1533670112863224e-06	238
1.2849629055944333e-07	2.012612299040484e-15	1.9867837760721983e-06	239
1.4542799228967062e-07	2.407962718109502e-15	2.171441291487497e-06	240
1.2485378763960054e-07	9.316991622654313e-16	2.015522330445441e-06	241
1.4806708958314817e-07	1.1333156635373598e-15	2.021197555583387e-06	242
1.5451727426407657e-07	1.4800383141277961e-15	1.8152280553920264e-06	243
1.8955669133724484e-07	1.336153410136376e-15	2.065045740085148e-06	244
1.82261275323059e-07	1.4530598946294048e-15	2.1179672684346064e-06	245
1.8147080414299134e-07	1.821098827292644e-15	2.263855189203689e-06	246
2.0221104724726935e-07	1.8990364836213303e-15	2.5293781525798087e-06	247
1.9736166258887965e-07	1.4451773111545662e-15	2.5375929447786218e-06	248
1.9360448675542766e-07	1.303623875514859e-15	2.691839089617232e-06	249
1.9557035344186515e-07	2.1082025014607102e-15	3.0322151784437645e-06	250
1.6478758680493754e-07	5.130340596792849e-16	2.787934095101585e-06	251
1.6165322800731908e-07	1.9776402737647912e-15	2.519262929847943e-06	252
2.310259815039295e-07	1.3334888748772754e-15	2.182800583273581e-06	253
2.72347650562943e-07	2.0752288776293426e-15	2.726662721742934e-06	254
2.3911071903737204e-07	3.217426325363704e-15	3.0861026670833125e-06	255
2.518642313741327e-07	7.521760991835436e-16	2.8857516077797072e-06	256
2.406064313811296e-07	3.247513369331045e-15	3.1130792695854835e-06	257
2.6008603884475345e-07	2.4439339441073573e-15	3.527451521182834e-06	258
2.708529879779098e-07	1.2141398997300712e-15	2.9857504694398296e-06	259
2.5065996564910266e-07	1.7440493493836584e-15	3.381470561705013e-06	260
2.98437929872164e-07	1.5853984791647237e-15	3.995092066216399e-06	261
3.369905220443892e-07	1.3914425167627086e-15	4.383920868516133e-06	262
3.869115722209271e-07	6.908917882242349e-16	4.900675536526511e-06	263
4.945802840957692e-07	1.4861445407632345e-15	4.666899111380962e-06	264
4.412771281467887e-07	2.83728596173205e-15	4.963112561652272e-06	265
5.285951270656008e-07	2.9023450309750838e-15	4.669177464176832e-06	266
5.565687901704086e-07	3.749889287973929e-15	4.177382634652948e-06	267
5.587413822975007e-07	2.3746560273707476e-15	4.683818257125827e-06	268
6.879593039084142e-07	1.8974821713868548e-15	4.9357071913664895e-06	269
7.108268283144704e-07	2.9967139880682226e-15	6.053673069657317e-06	270
6.938317871064692e-07	2.5811575099510263e-15	6.541631278506821e-06	271
7.147396384991067e-07	2.886357819420482e-15	6.7230028181606285e-06	272
6.738331229659833e-07	1.3805623311213822e-15	7.32721186975549e-06	273
6.612649467646615e-07	2.391420395042587e-15	8.157181094732512e-06	274
7.717618264737602e-07	2.7945423752839815e-15	8.548961583704996e-06	275
9.038277791483252e-07	2.6563196087181494e-15	8.08773157582421e-06	276
8.544484358844473e-07	2.7275959268990847e-15	8.229970069450033e-06	277
8.812133227086294e-07	2.1045387654794467e-15	9.280367547323864e-06	278
8.586340431312456e-07	1.438626995309278e-15	1.068297333003565e-05	279
8.819527131070926e-07	1.7140733277187792e-15	9.288351415853268e-06	280
1.0228738988399267e-06	1.5691892230051965e-15	1.1002843945990048e-05	281
9.312667897605208e-07	4.541700349136591e-15	1.1736943578409042e-05	282
9.402194703861388e-07	5.111133738466833e-15	1.036404276079028e-05	283
9.905527461738785e-07	1.966871110425928e-15	1.123504611228099e-05	284
1.00805259382164e-06	1.826760964718233e-15	1.344389444878924e-05	285
1.2724559393251233e-06	1.920796854903983e-15	1.6538169907144516e-05	286
1.3515811499911211e-06	2.4277246879478303e-15	1.7686337559229216e-05	287
1.5262876137586143e-06	4.815703391614079e-15	1.635817824104846e-05	288
1.4098453389264075e-06	3.820943561549938e-15	1.6883379036560674e-05	289
1.5075405647900775e-06	2.9245494914675872e-15	1.7227380154880566e-05	290
1.637636334444581e-06	1.035838081975271e-15	2.027928513104671e-05	291
1.6746621564854847e-06	2.2017943024366105e-15	2.3650677997847368e-05	292
1.6917287013337169e-06	2.1307400288606005e-15	2.2783601592281767e-05	293
1.631687425983963e-06	2.3673285554082213e-15	2.5600040533750868e-05	294
1.882498508662844e-06	4.411249143743134e-15	2.3527674373803653e-05	295
2.197316807258542e-06	1.4288570326925764e-15	2.503450809598373e-05	296
2.149928226665376e-06	3.391287251020003e-15	2.3901809725886622e-05	297
2.116186200456172e-06	3.692823824508196e-15	2.690640803726796e-05	298
2.349248855184283e-06	2.9121149935917857e-15	2.984838204397133e-05	299
2.1948780079545925e-06	3.020916850005051e-15	3.6502882997318855e-05	300
2.644903448612679e-06	3.698263917328859e-15	4.01452265316008e-05	301
2.6859320398620045e-06	1.8407497748285094e-15	4.153173912039132e-05	302
3.01863885535969e-06	5.008105041781619e-15	4.506825881556631e-05	303
2.9045738350400585e-06	4.414246745909622e-15	4.581211047259615e-05	304
3.106040616851491e-06	5.378364420494109e-15	4.704518865637319e-05	305
2.6454278021047496e-06	2.8348434710778746e-15	6.356485187399996e-05	306
2.8252367309057337e-06	3.986255769916625e-15	7.707821981381268e-05	307
3.068746907350373e-06	4.064193426245311e-15	8.708356504166059e-05	308
3.139445022670051e-06	4.2529313404315874e-15	8.854512687688998e-05	309
3.1550228584250606e-06	1.922462189440921e-15	8.87617651381638e-05	310
3.028779307048368e-06	4.3263170823593104e-15	9.076202235597674e-05	311
3.578311325227124e-06	5.832223592960872e-15	0.0001048164902763	312
4.179477282518218e-06	4.016675880791354e-15	0.0001098721126019	313
4.3151067467933625e-06	4.914069151595868e-15	0.0001229436248088	314
4.289721675300729e-06	5.185074591906869e-15	0.0001399970121154	315
4.778631058277027e-06	4.0045744498229405e-15	0.0001442072126828	316
4.15990018146839e-06	4.214184556872169e-15	0.0001828821116153	317
4.0764973721793e-06	3.616440480413985e-15	0.000192391514257	318
4.106464381886333e-06	3.597788733600282e-15	0.0002236867435365	319
4.375253997141449e-06	5.3003157418629606e-15	0.0002090185388408	320
4.953851327289982e-06	2.798428155870169e-15	0.0002455798792154	321
5.179505462614143e-06	3.1404878697571802e-15	0.0002415683050376	322
5.234414552347855e-06	4.308331469360382e-15	0.0002586152641749	323
4.693422043002271e-06	3.624767153098674e-15	0.000271789582498	324
5.476352243273919e-06	5.46451772720502e-15	0.0002882870034085	325
5.799679058306584e-06	2.3711033136919467e-15	0.0003124355080301	326
6.171825491043448e-06	6.056044554725304e-15	0.0003145988829603	327
6.876596444041705e-06	6.8317573820309e-15	0.0003441606531433	328
7.096576277266231e-06	6.078915149032582e-15	0.0003395128607573	329
7.229825732174344e-06	4.364508754406415e-15	0.0003369476061939	330
8.726230585594409e-06	6.291189791340912e-15	0.0003849921540736	331
8.222056896247998e-06	3.483879851273741e-15	0.0003622729061279	332
7.59685895795148e-06	5.929701174522961e-15	0.0003422384301901	333
7.371480595836366e-06	5.131783886724861e-15	0.0003346301815901	334
6.976412198509973e-06	5.909273070869858e-15	0.0003473993474573	335
8.209125870747624e-06	4.296452082996893e-15	0.0003569963417006	336
7.869018762144741e-06	8.290923503295744e-15	0.0003568282001222	337
8.491908417384009e-06	4.045541679431608e-15	0.0003552627196971	338
8.894503057707448e-06	4.197087122292942e-15	0.0003742197473868	339
8.834608870539662e-06	7.273182056621863e-15	0.0004059417778672	340
9.556494667897098e-06	6.1537441808923166e-15	0.000410996374812	341
1.0149710882988438e-05	3.6253222646109866e-15	0.0003822340523169	342
1.0993439819217189e-05	3.5613734183925775e-15	0.0003878883181903	343
1.201839719729647e-05	9.02822261394931e-15	0.0003790450757274	344
1.1906442882866464e-05	1.065980637093844e-14	0.0003722430245085	345
1.1744579113982967e-05	5.873523889476929e-15	0.0003969570297785	346
1.1834532745328864e-05	4.8557824428030466e-15	0.000405972285382	347
1.2226512982132509e-05	6.665112906034665e-15	0.0004202316202234	348
1.357387439711122e-05	7.827072323607354e-15	0.0003721636508836	349
1.3850756904849605e-05	1.3180900815257246e-14	0.0003520015967406	350
1.5422900491839585e-05	4.854228130568572e-15	0.0003790538895865	351
1.5275872312965566e-05	7.257305867369723e-15	0.0003763522792418	352
1.4798921341959926e-05	7.24964532849981e-15	0.0003532817141787	353
1.4815326349452927e-05	4.028555267154843e-15	0.0004112463447326	354
1.6389745764061604e-05	2.4227286843370165e-15	0.0004257814826071	355
1.546119328010054e-05	6.677991493120317e-15	0.000382368503875	356
1.6079363771759338e-05	9.778400311688528e-15	0.0004452307858329	357
1.6076298261366695e-05	5.9390270479298116e-15	0.0004233777856331	358
1.588523655756646e-05	9.149792035145764e-15	0.0003958618345079	359
1.9140307482928275e-05	8.889999847383478e-15	0.0004026814356717	360
2.3143740109886624e-05	7.687184222504583e-15	0.0004088800172732	361
2.1622729240836412e-05	7.720379890940876e-15	0.0004277573122936	362
2.2692913404221195e-05	9.935385847370524e-15	0.0004025142019873	363
2.326592101840985e-05	5.437206240799241e-15	0.0004195544197469	364
2.5527926221526557e-05	1.1139200672971585e-14	0.0004569136823143	365
2.504553519576558e-05	7.033706950210217e-15	0.0004274801887637	366
2.66282300210674e-05	5.283218307283733e-15	0.000415702086683	367
2.6755789991517956e-05	8.500533610344974e-15	0.0004430871361669	368
2.340208154860557e-05	3.91808807620464e-15	0.0004607829422703	369
2.452111748632924e-05	1.0276335338232912e-14	0.0004440352937266	370
2.7276384734553072e-05	1.2741363519808146e-14	0.0004945943716421	371
2.4916369786613046e-05	6.967759702547482e-15	0.00051261681499	372
2.5486115558409294e-05	6.142419906041141e-15	0.0005037028917183	373
2.758607321642448e-05	9.789613564237244e-15	0.0005332123832943	374
2.8978519077689336e-05	1.2064682586299112e-14	0.0005620434300957	375
2.9923190332629023e-05	8.066658452321463e-15	0.0005203411225424	376
3.400809773890112e-05	9.112821608425748e-15	0.0005049860881057	377
3.1654051182551604e-05	9.48363609865055e-15	0.0004675349221816	378
2.99273244084165e-05	6.81099621147041e-15	0.0004818185740738	379
3.2422738272372966e-05	9.515499499457291e-15	0.0004968736280573	380
3.532083481745374e-05	8.357425862470791e-15	0.0005882334726619	381
3.6635288867378765e-05	5.173084183240917e-15	0.0005622689427085	382
4.221172675569263e-05	6.846745392863341e-15	0.0005553295667724	383
3.869544553879445e-05	8.484102309580522e-15	0.0005318362747399	384
3.733925899439694e-05	1.2743694988159859e-14	0.0005755936463839	385
4.046964143407861e-05	1.2705059226902904e-14	0.0006394012933211	386
3.883923443192605e-05	1.2660539283615435e-14	0.000634101152845	387
3.658334551060427e-05	1.0128675675957763e-14	0.0005717521837201	388
4.066174410482149e-05	8.711142918116365e-15	0.0006297914497505	389
4.100428119008181e-05	8.236633597391573e-15	0.0006187348758662	390
4.254518348921244e-05	1.834987717330705e-14	0.0006498520738824	391
4.4831393057942034e-05	9.292011604600248e-15	0.0006341956484124	392
4.660154538326899e-05	8.38562552729627e-15	0.0005594539482865	393
5.068245911804359e-05	8.615774760301065e-15	0.000550024027818	394
5.391684683768205e-05	8.006262319781854e-15	0.0005639138103499	395
5.710999120780857e-05	6.322276036030416e-15	0.0005665726040461	396
4.905083703726143e-05	9.203859896445011e-15	0.0005278205456504	397
5.02227428051224e-05	8.46334113902003e-15	0.0005383370879371	398
5.297250189221025e-05	9.985345883478658e-15	0.0005688273189069	399
6.157942756770707e-05	1.7684298470044272e-14	0.0005592551902366	400
6.535731346729856e-05	1.005606709014728e-14	0.0006038432583078	401
5.944778208481183e-05	2.3029911311311932e-14	0.0005916036126618	402
6.010496675888788e-05	2.2320034709366612e-14	0.000590049753294	403
6.154047789143114e-05	1.3735790282964901e-14	0.000561732417358	404
6.63177645785219e-05	1.9392598638035e-14	0.0005715501680641	405
7.141202778383693e-05	1.8625989639531326e-14	0.0005428670039998	406
7.188422077655587e-05	6.925460205309264e-15	0.0005191500232885	407
7.244089401653076e-05	1.8807067014847693e-14	0.0005609286017263	408
6.955614875011961e-05	7.46946948737559e-15	0.0005636252541664	409
7.170475627441719e-05	2.1866508603807232e-14	0.0005781515156754	410
6.6841007152033e-05	1.455668918737274e-14	0.0005596383991295	411
6.797463386476876e-05	1.3279599642146422e-14	0.0005601553680368	412
6.358689072553692e-05	1.647382230629546e-14	0.0005180259272661	413
6.721712542001135e-05	1.2494005829921662e-14	0.0005446348296781	414
6.831746364788127e-05	1.6036283412290687e-14	0.0005222941127388	415
7.484227981835557e-05	1.5317191959240973e-14	0.0005547258773938	416
8.456195674400147e-05	1.7146839503823233e-14	0.0005416571948789	417
9.775563563984004e-05	1.233291246904855e-14	0.0005131023440733	418
9.417092619372858e-05	1.3641199281266836e-14	0.0005195386262609	419
8.834459002180617e-05	1.7351786674169034e-14	0.0004995399477867	420
8.897900762986011e-05	1.831945706243232e-14	0.0004764954182142	421
8.923117882628462e-05	3.117739399982611e-14	0.0004678734762293	422
9.033190470052576e-05	2.371958185420908e-14	0.0005225992793914	423
0.0001001816331642	1.3004264332039384e-14	0.000566797313269	424
9.663050398753004e-05	1.3992362823955771e-14	0.0005580654717975	425
8.958150291607225e-05	1.3160139644696756e-14	0.0005479221205996	426
9.919420243345856e-05	1.0877299061462508e-14	0.0005608369062948	427
0.000100214003724	1.8320567285456942e-14	0.0005356958409324	428
9.381842130997286e-05	1.4469425657637204e-14	0.0005191261365089	429
0.0001005754247963	1.0402678718435254e-14	0.0005225499419108	430
0.0001006145842157	1.600297672155193e-14	0.0005528622472637	431
0.0001116255252468	2.0611512496770955e-14	0.0005371851744231	432
0.0001115276195329	3.593059183515379e-14	0.0005456110792194	433
0.000112115568159	2.2583712677715084e-14	0.0005854361373626	434
0.0001272619139971	1.7020940212830738e-14	0.0005878513959067	435
0.0001304351576296	1.8795298650786663e-14	0.0005871412166234	436
0.0001260435202036	1.8867685191992222e-14	0.0005952184719779	437
0.0001288300568533	3.1036506698001185e-14	0.0006154718455604	438
0.0001341778846126	1.9634738279705745e-14	0.000572846349091	439
0.0001277541488043	1.1002976307850076e-14	0.0005353901835663	440
0.0001356819289685	2.0150436874644128e-14	0.0005753735495366	441
0.0001402521288178	2.435862622718332e-14	0.0006182012280494	442
0.0001464557259556	3.1196156768942275e-14	0.0006028816549742	443
0.0001572086910506	2.4380275576163514e-14	0.0006273520167327	444
0.0001707861250803	1.8502865906100395e-14	0.0006402136073221	445
0.0001689709940904	1.645839020625317e-14	0.00062193137354	446
0.0001855236356168	3.2410629735579736e-14	0.0006425357224461	447
0.0001803433826274	3.098998835326938e-14	0.0006583926037405	448
0.0001653352785494	2.8916646854781905e-14	0.0006850131736149	449
0.0001773369285166	1.8048562644423783e-14	0.0006448739217862	450
0.0001703239680751	1.5495715821600698e-14	0.0006112352848874	451
0.0001727125958321	1.4985457319482976e-14	0.0006228895921107	452
0.0001807591247064	1.8346990593443024e-14	0.000607547933087	453
0.0002057726932963	2.635469620315689e-14	0.0006679169905815	454
0.0001922334570932	2.110522867582176e-14	0.0006773794735563	455
0.0002064981986391	2.833533407908817e-14	0.0006401618339763	456
0.0002005032175741	2.0832113811763976e-14	0.0006361451207434	457
0.0001915046930036	3.7713387968096875e-14	0.0006014922131124	458
0.0002164720460014	2.928768338961163e-14	0.000659447162165	459
0.0002129063388431	2.1485813128663262e-14	0.0006684530268096	460
0.0002080688824351	3.60996788018042e-14	0.0005948606242718	461
0.0002114600613233	3.2047475784224845e-14	0.0005444343075784	462
0.0002098902873887	2.3248736269465557e-14	0.0005518765645898	463
0.0002176261301912	2.7077673436792797e-14	0.000570086394386	464
0.0002179169831483	1.9361845460252882e-14	0.0005692913245847	465
0.0002067544396516	3.5311753521227735e-14	0.0006098840839728	466
0.0002182551225704	2.0951018697701333e-14	0.0006049599784773	467
0.0002319482783622	3.2591040977081324e-14	0.0006344144746912	468
0.000235542582223	5.0202175749802795e-14	0.0006126926866491	469
0.0002519895991033	2.02295957762999e-14	0.0006773621642664	470
0.0002619681178208	2.0869084238483997e-14	0.000665520830866	471
0.0002586942606767	2.7137070368610242e-14	0.0006610486002975	472
0.0002653015835256	1.2102874258346221e-14	0.0007153082515033	473
0.0002899668696504	1.5497381156137634e-14	0.0007378972749374	474
0.0002733191171634	3.6305736195174635e-14	0.0007280926800533	475
0.0002664055847406	3.3488989359398146e-14	0.000669931511163	476
0.0002691186840766	1.4383383373228753e-14	0.0007201108637375	477
0.0002746628841577	4.3656189774310415e-14	0.0007812281483757	478
0.0002770909280024	1.0952461160229631e-14	0.0007605214341768	479
0.0002831948797556	2.2339241567692625e-14	0.0008111774827508	480
0.0003056734768117	2.929445575006184e-14	0.0007726794867608	481
0.0003087290008575	1.1167955449309376e-14	0.0007711860742587	482
0.0002963854863082	3.140709914362105e-14	0.0007244904128802	483
0.0002917931893064	2.5189850205720172e-14	0.0006838869192675	484
0.000298296572336	2.8424373965663114e-14	0.0006540279384589	485
0.0003239549444464	1.919819858642313e-14	0.0007228889242737	486
0.0003051755719524	1.6960433057988662e-14	0.000715371089519	487
0.0003400122551541	7.761402631700777e-14	0.0008069367604534	488
0.0003264556343873	3.26076943224507e-14	0.0007027463296887	489
0.0003446183693852	4.1267655959131846e-14	0.0008034106197388	490
0.0003378703273221	2.9950486535312846e-14	0.0008384031408625	491
0.0003638256056371	5.1673665346640974e-14	0.0008803135054126	492
0.0003812667924935	3.4299119100467126e-14	0.0009422574634491	493
0.0003874056933097	4.3571146690624126e-14	0.000974069839808	494
0.0003996754519159	3.2428060237066355e-14	0.000981309136745	495
0.000373754444362	3.6101788225550995e-14	0.0009731861343463	496
0.000382769470652	2.914490870864484e-14	0.0009596216103399	497
0.0003776844726851	1.7630341631047487e-14	0.0009448315034791	498
0.0003816304701211	5.6444626750362667e-14	0.0009574540283374	499
0.0003928258434112	4.838840439447267e-14	0.0010625717794881	500
0.0004319001858941	4.066924574885888e-14	0.0010050408595717	501
0.0004182330762377	3.026601191891132e-14	0.0009583104049062	502
0.0004400510769278	4.044886647847079e-14	0.0009638542264869	503
0.0004232555236999	6.672806751595317e-14	0.0010398845611329	504
0.0004213515438763	6.14689410483038e-14	0.0011339202618697	505
0.0004189029611543	6.154554643700295e-14	0.0010491738079208	506
0.0004320693884183	3.173461493588547e-14	0.0012388342567292	507
0.0004133932049769	3.68993724464417e-14	0.001193983173746	508
0.0004166723848484	7.158085235658975e-14	0.0011116084510464	509
0.0004320810825092	5.161893135152696e-14	0.0011195046121591	510
0.0004496703190956	4.1253223059811725e-14	0.0011956741607596	511
0.0004855579463957	5.6812110571513594e-14	0.0012582931548414	512
0.0005229518934046	4.404310249839227e-14	0.0013196098753726	513
0.0004987405491585	3.696731809554876e-14	0.0012714889670868	514
0.0005219352208949	2.2472135263740256e-14	0.0013341070795503	515
0.0005477613583096	2.2604362825973116e-14	0.0013997500816693	516
0.000519545999855	4.4901637963334905e-14	0.0013822844276031	517
0.0005398443195602	4.4197867588025025e-14	0.0014329529835732	518
0.0005432123315669	8.087708280868355e-14	0.0013459054462592	519
0.0005534007925574	9.321277083529368e-14	0.0017409818059147	520
0.0005300167784003	5.6527227343394775e-14	0.0018546414606397	521
0.0005534800015118	7.704203941472087e-14	0.0019503478088179	522
0.000534438338998	5.3515081255284266e-14	0.0019702387190108	523
0.0005423162915414	5.362388311169753e-14	0.0022021989878061	524
0.0005711114593629	7.697731341238523e-14	0.0020107251761629	525
0.0005909104284596	3.4885205835166746e-14	0.0020764566858236	526
0.0005849536585161	5.846567674439029e-14	0.0020094603199475	527
0.0005630925089766	8.217670988130976e-14	0.0020489925486966	528
0.0005854592437615	6.374178962431642e-14	0.0021684839562598	529
0.0006416672717415	8.002587481570344e-14	0.002370508052945	530
0.0006438017782196	3.2940650207535786e-14	0.0027565989427432	531
0.0006380528174208	7.462030993110602e-14	0.0028183715413778	532
0.0006146153775195	3.3206992711143354e-14	0.0022674168191102	533
0.0006242468800929	5.4717119724045917e-14	0.0025956916528589	534
0.0006577861846743	4.4841685920005157e-14	0.0025795132290964	535
0.0006728834890619	6.020728360311977e-14	0.0026555834164954	536
0.000712298528269	4.4586223602038903e-14	0.0032822842030435	537
0.0007236143996901	2.7073898678509072e-14	0.0032305339722483	538
0.0006745817391443	5.656886070681821e-14	0.0029810703220279	539
0.0007026067470491	5.5885185368254045e-14	0.002891697228768	540
0.0007168999092686	7.485245756555514e-14	0.0029516947479975	541
0.0007387833501176	6.686129427890818e-14	0.0030439156661291	542
0.0007497295010807	8.223621783542968e-14	0.0024829967460626	543
0.0007572290893953	7.223810438716782e-14	0.0022855787152736	544
0.000771523346138	6.899247839697865e-14	0.0026101142822813	545
0.0007860814475602	2.9005242652146987e-14	0.0026612505322329	546
0.0008930672979071	9.857126226364701e-14	0.0031972804095484	547
0.0009111365584812	5.54235546346149e-14	0.0022874344725939	548
0.0008724418107207	5.3421489454308363e-14	0.0021201978095485	549
0.0008634901409369	9.514700138879563e-14	0.0023723597546738	550
0.0009168299991532	4.63505900327732e-14	0.0018863254675416	551
0.0009614956499416	5.918876500032867e-14	0.0013722132144431	552
0.0010085357364602	4.9105275401473135e-14	0.0013274373886873	553
0.0009322002926203	1.019818673952955e-13	0.0013140152726438	554
0.0009820877988125	6.821876397111737e-14	0.0011868716157751	555
0.0009574177803442	4.493505567637613e-14	0.0009865421704127	556
0.0010143859054959	1.0308309761342117e-13	0.0008577919507892	557
0.0009834640068716	6.720402012660998e-14	0.0010187744013254	558
0.000993573961787	2.2618906747595702e-14	0.0008270542537214	559
0.0010470562057881	4.0936698475491093e-14	0.0007176429141356	560
0.0010945661790389	8.739986512296128e-14	0.000817475826482	561
0.0011002110219838	7.52331530406991e-14	0.0007679638260272	562
0.0011348675467717	1.1116418896506276e-13	0.0008666695996823	563
0.0011040006838276	3.6544767212376434e-14	0.0008514987776692	564
0.0010926226180605	2.0577650694519893e-14	0.0010035665715459	565
0.001054668308818	5.695344196254838e-14	0.0008586862672075	566
0.0011144721355002	6.336964286646207e-14	0.0008432677694089	567
0.0011015855343828	8.162770459563263e-14	0.0007876699807857	568
0.0011339414508017	6.524691897880075e-14	0.0010456044342914	569
0.001170067279467	7.295397619344612e-14	0.0007374105095441	570
0.0012090702372445	6.411993158650376e-14	0.0007141152700812	571
0.0012462348382556	6.997780133133346e-14	0.0005041800544833	572
0.0012255606645846	2.001535603923799e-13	0.0003992007875677	573
0.0011943013218453	6.60740351321465e-14	0.0005094547200169	574
0.0011179041621635	1.084703438181123e-13	0.0004971597669035	575
0.0011887286830024	8.950318264311363e-14	0.0004286724352061	576
0.0011983134475702	9.319112148631349e-14	0.0005199484248281	577
0.0013699972967788	1.232793866989823e-13	0.0005510592132625	578
0.0012880128406464	9.437317594063188e-14	0.0004599338237421	579
0.0013595191911094	8.067690959734365e-14	0.0003131941164007	580
0.0013937777280935	7.279266078796809e-14	0.000325590534981	581
0.0013677046419607	2.3008117633338545e-13	0.0003126048624527	582
0.0013974432289267	8.471989776381861e-14	0.0002177024634114	583
0.0013539476899456	1.0529777050294343e-13	0.0001291287063774	584
0.0013981277570551	1.1345013817276596e-13	0.0001386643322225	585
0.0013683723687742	8.988865207726348e-14	0.0001535119832673	586
0.0013690418811567	1.716001785112553e-13	0.0001427851640456	587
0.0013964171889126	1.0891720858552389e-13	0.0001347531925899	588
0.0014267451202602	1.2900835955065305e-13	0.0001303785864788	589
0.0014527063722517	7.068012841671134e-14	0.0001145560842748	590
0.0014487748079377	6.162692578470798e-14	0.0001518818654097	591
0.0014494751166024	8.741507517839865e-14	0.0001148847647221	592
0.0015389509067505	1.3007717125645971e-13	9.844929599033326e-05	593
0.0015345328644502	4.941247411238692e-14	7.493072508033593e-05	594
0.0015087309422156	8.056899591935009e-14	7.122425800156885e-05	595
0.0014530276492448	8.009926055763117e-14	8.431186156863668e-05	596
0.0015256653188671	9.582745708058837e-14	9.321904488580637e-05	597
0.0015431184246889	1.7145274089358508e-13	6.649813168292728e-05	598
0.0016395307440886	1.1566647639682516e-13	6.568059739865406e-05	599
0.0016936724491845	7.590172934612838e-14	6.823209686866272e-05	600
0.0017282138233327	1.0591372223700547e-13	6.209660648518733e-05	601
0.0017389171152282	8.485800950808197e-14	4.282546476382543e-05	602
0.0016621738023517	6.781353256712918e-14	3.379447010566572e-05	603
0.0017870532526345	1.4316414720383364e-13	3.616087269626322e-05	604
0.0017839842487467	1.805254834508219e-13	3.863826520367275e-05	605
0.0018641719696488	1.6522594403767245e-13	3.908352908925328e-05	606
0.0018476765098469	1.154710771444911e-13	4.423505645559656e-05	607
0.001876319783223	1.2027867590802546e-13	4.382914630184576e-05	608
0.0018504188724185	1.0227596547451869e-13	3.241624264254883e-05	609
0.0019062335480119	1.6816170678168873e-13	2.862745884729012e-05	610
0.0019515240277316	7.247136224464158e-14	2.3567057819033232e-05	611
0.0019019778136148	7.677414259887882e-14	2.825769160119962e-05	612
0.0019235128662034	1.1940315403080604e-13	2.962602257802638e-05	613
0.0019296497619426	8.560840925042613e-14	3.098685533902756e-05	614
0.0020449331038937	1.3977241586360382e-13	3.278142570012998e-05	615
0.0020276165662715	1.0879730449886437e-13	3.132146219310494e-05	616
0.0021629023508859	7.152101133556244e-14	3.6102739290565954e-05	617
0.0021844486604636	1.382025605067838e-13	2.9349918403000608e-05	618
0.0021664852179937	1.623133849548708e-13	3.124569473559813e-05	619
0.0023085779414069	7.875855523309383e-14	2.8180426298220595e-05	620
0.0023310615402123	1.146237549320972e-13	3.150385837271341e-05	621
0.0022538598256414	8.691758424106412e-14	2.736883121300948e-05	622
0.0023830279705159	7.067257890014389e-14	2.927984879646184e-05	623
0.0022948841340192	9.666967226706901e-14	2.6363530674537227e-05	624
0.0023055788198656	1.0203615730119964e-13	2.986839196710633e-05	625
0.0024356203419776	7.732681162053723e-14	3.628511255027666e-05	626
0.0023842126212744	2.330264869954135e-13	3.6447434498926176e-05	627
0.0023202736599773	1.2261669457558358e-13	3.3891211388718864e-05	628
0.002382148005211	1.2306256014227302e-13	2.945073292709321e-05	629
0.0024241079701488	1.4759271582676094e-13	3.114525780045752e-05	630
0.0024805952057671	8.484279945264463e-14	2.978833860532881e-05	631
0.0025518060703505	1.8966717085788786e-13	2.958727075415824e-05	632
0.0026466372959717	9.39009980882588e-14	3.648822068682922e-05	633
0.0028563149778753	1.2406209393134304e-13	3.85882830809805e-05	634
0.0028344907465025	1.762026080598389e-13	3.873860295640519e-05	635
0.0027989032485928	3.021165539962567e-13	3.643497596284484e-05	636
0.002827836421238	1.8543122592973306e-13	3.576316012904834e-05	637
0.0028951167710771	1.5351631077464847e-13	4.125919756181484e-05	638
0.0027023596667288	1.0562928309809649e-13	3.74580824888584e-05	639
0.0027247166518342	1.670422689059592e-13	3.816761187603124e-05	640
0.0026761680714974	1.0091261160027898e-13	3.411508071703784e-05	641
0.0028501464944758	1.547684203018207e-13	4.95037951030165e-05	642
0.0029856474794226	8.321432432012445e-14	6.65044702900397e-05	643
0.0029962187031173	1.994908682689811e-13	5.968267567939145e-05	644
0.0031440184545149	1.3945888888144964e-13	8.300638395562964e-05	645
0.0030058900039564	1.458824172573259e-13	0.0001046862392086	646
0.0028087067472136	2.0157342461857298e-13	0.0001062678559278	647
0.0028358768359397	1.8400070356250355e-13	9.752386162123738e-05	648
0.0029830921271364	9.627187935734582e-14	0.0001151874705001	649
0.0030385667600129	1.2044665265165121e-13	0.0001487650103986	650
0.0030497883540244	7.939204849094496e-14	0.0001692192338467	651
0.0030539803864613	1.4408740867111192e-13	0.0002099558504549	652
0.003109054319966	3.9834968657004314e-13	0.000269921615725	653
0.0029939569575478	3.670200809935409e-13	0.0002902513652627	654
0.003118262149221	1.6347612152856072e-13	0.00032251582436	655
0.0032296587747444	1.323272602604675e-13	0.0003780031542309	656
0.0033126001981495	1.4732526310012873e-13	0.0004208990720686	657
0.0032814720034408	1.854408848700473e-13	0.0005252747304225	658
0.0033494750095228	3.3387526077177653e-13	0.0005765698031781	659
0.00335957084938	1.7037660171581595e-13	0.0008166923905103	660
0.0034459854981234	2.192794834598999e-13	0.0009792081980252	661
0.0035543824431756	2.0013635193549818e-13	0.0013361013315269	662
0.0036104455781266	1.8548484970182245e-13	0.001656204615434	663
0.0036424035470538	3.089106748177528e-13	0.0019660492661527	664
0.0036321799928053	1.5967749344980578e-13	0.001247429222836	665
0.0037028333605383	2.405353694001633e-13	0.0016420414286278	666
0.0038511893972714	2.9576918691986977e-13	0.0023303604649022	667
0.0036975803839688	2.453812708580472e-13	0.002553360600534	668
0.0038035582588011	2.372237961623114e-13	0.0028112809496087	669
0.0038234808577158	1.8746360019861185e-13	0.0021587363146282	670
0.0039212119361994	2.4695223643789177e-13	0.0028177605322735	671
0.0041220518867746	3.666650316702658e-13	0.0033633363005064	672
0.0040828451238341	2.1110524439649226e-13	0.0037062960717933	673
0.0040628736540815	1.8810142332625907e-13	0.0041998307866996	674
0.0040032503887894	1.7477697067391773e-13	0.004293336014901	675
0.004049986707771	2.7056545892634174e-13	0.0046381569394847	676
0.0040879290952791	2.703908208445682e-13	0.0051145769621254	677
0.0041539604399727	3.3170532987014666e-13	0.0059822799025113	678
0.0041546793816881	2.630708983986097e-13	0.0069160310786747	679
0.0042039506747796	4.028276601175663e-13	0.0071604200221816	680
0.0042148448326525	3.886733157543177e-13	0.0050402980756946	681
0.004156601383853	3.142801574540499e-13	0.0052662634494591	682
0.0042530142189033	3.8310365990668063e-13	0.0047676637398185	683
0.0045056938775177	3.088429512132507e-13	0.005132358195223	684
0.0045215532263859	2.634927831479672e-13	0.0048916953471041	685
0.0045113117144414	5.070157627073968e-13	0.0051068128097992	686
0.0047202647478815	3.12408099389927e-13	0.0059137231915091	687
0.0045853419336209	3.5338831860798344e-13	0.0063592876288587	688
0.0044216263323312	4.465198211178745e-13	0.0077408404833089	689
0.0046701467164037	3.752959054637017e-13	0.0091692855174594	690
0.0047362839010825	5.864659868848321e-13	0.0079263556266035	691
0.0045001740239651	3.55935281248776e-13	0.0088735642700044	692
0.0045951717425586	4.323820190776928e-13	0.0062012361101895	693
0.0047724263104912	2.1878554523624418e-13	0.0069847099132847	694
0.004856964664387	4.639920669902155e-13	0.0047627546517139	695
0.004984605818802	8.329802403395094e-13	0.0042248473061504	696
0.0050532554916048	3.462683473287598e-13	0.0042076763396795	697
0.0048545425993388	3.28638893876132e-13	0.0025676300609021	698
0.0048616173357065	3.7779468442522565e-13	0.0021654308193964	699
0.0050511894721345	3.5826630551127893e-13	0.0033126897025282	700
0.0050767616157227	2.793764108943719e-13	0.0029281233306902	701
0.0051606723231253	3.843626528166056e-13	0.0028206179843033	702
0.0051731266078214	3.6224212518476404e-13	0.0038261693448762	703
0.0052691452964833	4.943936371404335e-13	0.0033692169632511	704
0.0052112084363111	4.026066147133634e-13	0.0046337238079558	705
0.0053478550787877	7.388433198585175e-13	0.0045135629949849	706
0.0054369944067642	4.938847109059452e-13	0.005318473252288	707
0.005445896639071	4.605730241635797e-13	0.0057830904967013	708
0.0054546752515786	6.265563623486514e-13	0.0072759317431135	709
0.0055961563074645	5.374758416110126e-13	0.006987045858367	710
0.0057832549070354	4.781757212413142e-13	0.0067738591779433	711
0.0059954278002424	7.569338489332722e-13	0.0067979967946597	712
0.0059357015105588	6.378715333710262e-13	0.0070750432606115	713
0.0058552706698296	6.152180986873645e-13	0.006650469302099	714
0.0058891160763872	4.895378546976303e-13	0.0065445893137257	715
0.0061998670408834	5.333332664392287e-13	0.0046949570802126	716
0.0059761130667951	4.990160507034602e-13	0.0061290162832867	717
0.0060474092283813	4.983132795288725e-13	0.0063614865760702	718
0.0061135960216157	7.20715820357043e-13	0.007064873173838	719
0.0060403654487274	6.131195551262179e-13	0.0075201840884344	720
0.0062903111147499	6.103860750172884e-13	0.0072382063242302	721
0.0064122683442137	7.088456488446583e-13	0.0067134595261868	722
0.0066415305497924	6.398624963210863e-13	0.0067789167861888	723
0.0065588296165422	7.967236870243256e-13	0.0061061600364635	724
0.0065888737392524	7.898369736025758e-13	0.0064338023368928	725
0.0068592463417967	1.1211714889824977e-12	0.0066836539107164	726
0.0070536219378686	9.144810464434273e-13	0.0064816426021106	727
0.007130694921079	6.294115229010799e-13	0.0071565716283433	728
0.00698429675134	7.119589362503122e-13	0.0072754869767086	729
0.0069686886357711	1.2319272268968009e-12	0.0077676759358872	730
0.0069198875801266	9.131261302641747e-13	0.0065883272917065	731
0.0072318195818073	1.2496119694560549e-12	0.0067459410952577	732
0.0071698952388819	7.273407431895863e-13	0.0075089232323603	733
0.0068587617524898	1.118497294783083e-12	0.0074411722912171	734
0.0070530325354221	1.2611340860502196e-12	0.0072826322113248	735
0.0071667717564354	5.829577931493192e-13	0.0067188307878569	736
0.0072526619934241	1.1157709201015109e-12	0.0062671649103824	737
0.0073706465002234	6.614639946889156e-13	0.0065096620129822	738
0.007321454275835	7.763194531662522e-13	0.0070025387048469	739
0.0075705456030814	1.3017740219112285e-12	0.0069843679919078	740
0.0076976098892114	6.705950239549452e-13	0.0078589331040359	741
0.0077503368490186	1.0992246002317074e-12	0.0095579358172464	742
0.0075779020062728	1.350003997480087e-12	0.0080861461827035	743
0.0077174017984889	1.4470820097756133e-12	0.0083098555035201	744
0.0080080087151246	2.0264517841539485e-12	0.0100340030099445	745
0.0076354392906048	2.0382234788840493e-12	0.0066178517110775	746
0.0076776544737854	1.5785724949424209e-12	0.0040286994529809	747
0.0076676037481234	9.67731006440431e-13	0.0025040348920456	748
0.0076718110780795	1.223548706796862e-12	0.0020947690815575	749
0.007820001871167	1.4388683577948317e-12	0.0026781310902414	750
0.0077455924873743	1.000380778215515e-12	0.0028758550392339	751
0.0079828240003705	1.6085047738201296e-12	0.0035861418185985	752
0.0082920465357399	1.6047427831011873e-12	0.0019349708273656	753
0.0086504488147516	1.917012770746851e-12	9.733950629058264e-05	754
0.0088161658073769	2.24446894403485e-12	1.7217397026488947e-05	755
0.0087573116851619	1.7388539497176225e-12	9.135741653910843e-06	756
0.008943332716335	2.1968319385834438e-12	4.267085781008095e-06	757
0.0089437109773949	1.820974371291584e-12	2.352316121960074e-06	758
0.0086829454452432	2.0482890938922085e-12	1.837342830066424e-06	759
0.0087627832938615	2.5127969704996643e-12	1.554627238521733e-06	760
0.0087575029313771	1.885152700609183e-12	1.179769434538791e-06	761
0.0087564784733301	2.202611870671945e-12	1.2433418642637803e-06	762
0.0090694659038368	1.4028384009989737e-12	1.0355912942485725e-06	763
0.0096093408199938	1.5643342177185105e-12	1.1981399453055984e-06	764
0.009584125535004	1.6603072250376273e-12	1.3524447461623623e-06	765
0.0096938657534052	2.397577802959461e-12	1.621727364965242e-06	766
0.0097996066894075	1.8091543818599121e-12	1.3207717588996635e-06	767
0.0098210636928853	2.340070248685322e-12	1.153631176031511e-06	768
0.0094815566528529	2.0375001685835057e-12	9.350636127946066e-07	769
0.010113477819376	3.3848426284066588e-12	8.560303765270394e-07	770
0.0100123587093551	2.2428925383621845e-12	6.219819281541028e-07	771
0.0102227226879151	2.144857402797129e-12	5.314179323577805e-07	772
0.0102426593651921	2.4933748399291745e-12	3.901558768613089e-07	773
0.010459628481496	2.8204572011247817e-12	2.3786868398822933e-07	774
0.0104778966204126	2.4265024434200198e-12	2.439190293166416e-07	775
0.0105808134163089	2.896459960766151e-12	1.9719516686289574e-07	776
0.0108182465600511	3.1847430248532758e-12	1.377680500176393e-07	777
0.0108865456868052	3.459083797174856e-12	1.5348484271660026e-07	778
0.0105223426243034	3.666972614446706e-12	1.3799069854936174e-07	779
0.0110334270697947	5.7551394760935176e-12	1.319388262511767e-07	780
0.0111378058814965	5.119081936122427e-12	1.0807209367125205e-07	781
0.0111182297023788	4.768023531553922e-12	8.101095811696714e-08	782
0.0112010404684902	4.74840700093182e-12	8.235355616648123e-08	783
0.0114065640800437	4.416264021145366e-12	7.786616047078532e-08	784
0.0111210992708818	4.073151815831011e-12	6.373876935961142e-08	785
0.011179166275505	4.191284208587832e-12	5.8359845860556094e-08	786
0.0112130269561245	5.491525345568959e-12	6.006451395224044e-08	787
0.0112485542605638	5.7526590158118996e-12	6.199641972726155e-08	788
0.0116272108335675	4.732558789299901e-12	7.547710639699278e-08	789
0.0116682496300433	5.910645750617505e-12	8.832813236103744e-08	790
0.0117279665624266	7.287810022127416e-12	9.718537593172985e-08	791
0.011903271326486	5.949124415316476e-12	9.063303774292653e-08	792
0.011868385985415	5.908359912432104e-12	1.014057306280014e-07	793
0.0116808802505161	5.7031286360142986e-12	1.2911085438305217e-07	794
0.0114922773715985	5.183848905687682e-12	1.1570441728891989e-07	795
0.0119052254087447	5.426563309818278e-12	1.243942603058601e-07	796
0.0113359209012198	3.794013658797723e-12	1.3236759183232749e-07	797
0.011374055732058	3.457728547928696e-12	1.2100266211556577e-07	798
0.0113442999469762	4.1642793657814535e-12	1.114923662295375e-07	799
0.0114801401035161	6.393163776152733e-12	1.2236067504067805e-07	800
0.0114111354514807	4.994626601195762e-12	1.1549180936931693e-07	801
0.0113414954980803	3.971361905996673e-12	1.0958346688427769e-07	802
0.0117402484160781	5.594029017785829e-12	9.151909585436436e-08	803
0.0121852959085637	5.4589932574344855e-12	9.760414899107063e-08	804
0.0123329600773218	6.462298696163771e-12	9.491348880363849e-08	805
0.012086935142991	5.8333827768208825e-12	8.225176526632793e-08	806
0.0119419381062096	6.138551222889533e-12	5.7299090712614746e-08	807
0.0119664679688114	7.832496540238765e-12	6.5901066776064e-08	808
0.0122936339626977	4.636908745858648e-12	5.0949949799927734e-08	809
0.0125989766300505	5.266480251897576e-12	5.4084457768333045e-08	810
0.0128869235907881	8.562345166218676e-12	4.942179090972054e-08	811
0.0133230243844477	8.505494530908208e-12	3.5302904905831775e-08	812
0.0129265337042448	5.5141977650663416e-12	3.0329840980614096e-08	813
0.0129236686661268	3.730400988111171e-12	2.3344831360350154e-08	814
0.013730958160974	8.701017351064878e-12	1.520765238405275e-08	815
0.0140760154773927	9.568016379191135e-12	1.3563872527155852e-08	816
0.0143301275303731	1.2267055260473114e-11	1.101081338394927e-08	817
0.0147688581720689	1.1322193183005425e-11	8.02855381798473e-09	818
0.0143776506268748	1.2526974679794022e-11	7.444343671503262e-09	819
0.0143529146815939	1.3067945614508858e-11	5.32926402463385e-09	820
0.014178030667536	1.3328698700298956e-11	4.377241043740376e-09	821
0.0136301485794013	1.011425232455565e-11	3.5131723266079722e-09	822
0.014228216755722	8.615084423624354e-12	2.753973071256688e-09	823
0.0146736369759642	1.0806786909789423e-11	2.699045064891159e-09	824
0.0145596307533184	1.1877337002808019e-11	2.7043379678959313e-09	825
0.0148894770283368	1.1081588646710828e-11	2.339040195864506e-09	826
0.0152653370481041	1.2411083494257014e-11	2.232875483954011e-09	827
0.0149370132476414	1.1521619547316675e-11	2.070842439971798e-09	828
0.015064781969634	1.3678261190364082e-11	2.1253012721933473e-09	829
0.0148195503393932	7.686984604404757e-12	1.313323939045041e-09	830
0.015267113364656	1.4258325409244319e-11	2.061837383160458e-09	831
0.0148652501101318	1.4755004440480947e-11	2.0788807379990006e-09	832
0.0150634994845519	9.956105051500686e-12	1.4634592467865915e-09	833
0.0153053387449528	1.2454983266962927e-11	1.8064755114011174e-09	834
0.0154570524321025	6.599871316126382e-12	1.106707408715657e-09	835
0.0156614067380432	1.3003074395001591e-11	1.8178033244220515e-09	836
0.0159970447835356	1.5695985289276848e-11	2.0159184987988967e-09	837
0.0165097457653647	1.6829902804715857e-11	2.0838358719688087e-09	838
0.0164865573067612	1.93402911463636e-11	2.3009892727854366e-09	839
0.0167679498587878	1.955948558673981e-11	2.233514169724948e-09	840
0.0168150262931199	1.5144903109387542e-11	1.7835143872879654e-09	841
0.0168940513973737	1.3704777868106532e-11	1.6616318245787907e-09	842
0.0170804132597234	9.135723955111527e-12	1.2290706301598672e-09	843
0.0177894440296833	1.9053158273329984e-11	2.1757166923652704e-09	844
0.0177649245304572	1.3129488607432904e-11	1.6042566136631462e-09	845
0.0174971201599349	1.6852337414441366e-11	1.930346485545797e-09	846
0.0169420065604103	1.2042803865242036e-11	1.444402491945773e-09	847
0.0169097000466418	1.8425528658383427e-11	2.0809875327376653e-09	848
0.0176723373094363	2.7752171893880015e-11	2.948375908973233e-09	849
0.0176500379703492	2.3141684013516797e-11	2.513606963905346e-09	850
0.0177287542207075	1.6779840628089458e-11	1.8633397795841942e-09	851
0.0173190723025683	1.7080748815345716e-11	1.9477944992463133e-09	852
0.0181733042907908	2.6595223800995883e-11	2.8873548570951263e-09	853
0.018259299050388	2.6215028037235296e-11	2.855018515934837e-09	854
0.0174471209843214	2.6777925210552667e-11	2.911679770956077e-09	855
0.0184556791748696	3.037212692458269e-11	3.1089471667078424e-09	856
0.0189505240438959	3.165898865287176e-11	3.204764081887745e-09	857
0.0190509139249869	2.542862898025078e-11	2.649416269706606e-09	858
0.0188897520430441	2.5985216089985382e-11	2.7040565230285196e-09	859
0.0184196830648493	3.2409484651552126e-11	3.196685430584267e-09	860
0.0181273931679172	3.0756198587944536e-11	2.940982297361394e-09	861
0.0181881642973222	2.965118761633079e-11	3.071406616483862e-09	862
0.0187353048095216	3.612607002434487e-11	3.6697865968271516e-09	863
0.0184490841122967	3.3568459123500814e-11	3.4101509781558902e-09	864
0.0179961388999302	3.478179377847113e-11	3.4765089319543916e-09	865
0.0178636359397991	3.1214874018914426e-11	3.220331231124085e-09	866
0.0176518312269327	3.6424239513443976e-11	3.5552878812072917e-09	867
0.0175358921800711	2.541464705352325e-11	2.569874567703856e-09	868
0.0186722644339852	3.393501768478302e-11	3.429092730877769e-09	869
0.0185331179103604	3.9011609054284685e-11	3.966459219628682e-09	870
0.0204588388810379	5.159904803431204e-11	4.842987387121412e-09	871
0.0209441042076327	3.201309706213351e-11	3.369806734987435e-09	872
0.0205275000049595	3.506343559944725e-11	3.6386275734656684e-09	873
0.0202221596270256	5.0719195177073566e-11	4.878765082372283e-09	874
0.0208879665058627	6.31028402864331e-11	5.938874594102473e-09	875
0.0221341936201836	5.415170589717633e-11	4.989954472844893e-09	876
0.0216731699910569	3.3753773220901445e-11	3.496216663512186e-09	877
0.0216107146521449	5.344715514610243e-11	5.0746927887646006e-09	878
0.0218590826564411	3.783864266360127e-11	3.8587498674136355e-09	879
0.0223898674923025	3.842773632634078e-11	3.903077532729782e-09	880
0.0222881884380744	3.679070359474679e-11	3.791939655495291e-09	881
0.0224637027725581	5.4406209093471595e-11	5.072050236254455e-09	882
0.0222309769986674	6.10406566403654e-11	5.681509923083361e-09	883
0.0231520454945264	5.95017100035733e-11	5.428917528416122e-09	884
0.0238674471090569	7.393959167156794e-11	6.799103987820132e-09	885
0.0239313894646152	6.217710890599194e-11	6.100798359609527e-09	886
0.023435401100203	6.774166338985309e-11	6.7542625926675375e-09	887
0.022141817571594	5.1232789122224176e-11	5.4927703474483285e-09	888
0.022457059391593	8.205921286918992e-11	8.236825015606187e-09	889
0.0224974033998956	5.7223398908234904e-11	6.392610314098768e-09	890
0.0228837134650167	5.509975498085851e-11	6.298779608560068e-09	891
0.0226520137648005	5.6256062253012826e-11	6.6544826737846574e-09	892
0.02222635913647	6.663707419196641e-11	7.441301001720468e-09	893
0.0217955489165591	8.00504079689901e-11	9.201792651403196e-09	894
0.0219653558948754	5.6244139901018285e-11	7.195721215214057e-09	895
0.0225770223951753	5.344052034228497e-11	7.2137078612755095e-09	896
0.0218567670183876	8.628841219326944e-11	1.0612171845836294e-08	897
0.0216130364477032	9.499069042462338e-11	1.183000514826116e-08	898
0.0216252612189995	5.6123949265796105e-11	7.886073465468434e-09	899
0.0227050233739815	7.95846308854209e-11	1.0787165897752085e-08	900
0.0236666353690609	6.538185837179355e-11	9.329693173243392e-09	901
0.0240000932292197	8.915712046420055e-11	1.1742059666697281e-08	902
0.025264046534946	1.003534021437602e-10	1.3371426178743208e-08	903
0.0260114908784886	8.726591604890643e-11	1.2075756306795248e-08	904
0.0257236060712483	9.477248041900309e-11	1.3469324968817808e-08	905
0.0257474788980313	1.192736183153187e-10	1.6267299059791184e-08	906
0.0262488970370364	1.1643634523217372e-10	1.6310502356065016e-08	907
0.0259503118842779	1.2561049578252436e-10	1.7914729429580057e-08	908
0.0254093674736065	9.310853055222167e-11	1.430169591332131e-08	909
0.0256187783135656	8.876319568251744e-11	1.3599070438963243e-08	910
0.0260337951556585	1.155742168634788e-10	1.7349810276456882e-08	911
0.0255956456711813	1.2581641861686418e-10	1.8942789464349022e-08	912
0.0259974517805025	1.2889842260221938e-10	2.0092671663918262e-08	913
0.0262981189450097	1.385880715742971e-10	2.214308767845008e-08	914
0.0267615415035531	9.940504253069803e-11	1.7472678632501902e-08	915
0.0261566261842384	7.270571411588377e-11	1.3599449550150132e-08	916
0.0274679058728378	1.1304744174100988e-10	1.9612931161261398e-08	917
0.0264560469597491	1.0847535558689003e-10	1.93385677841329e-08	918
0.0267660999840752	1.0990587384629435e-10	1.9633128183982328e-08	919
0.0272718718612244	1.1227330654062228e-10	2.0472341358268585e-08	920
0.02682637086105	8.25451137442812e-11	1.6397646151689038e-08	921
0.0280566024278118	1.096322597149424e-10	2.131177427389108e-08	922
0.0282389028309155	1.3858392133858644e-10	2.579743063735318e-08	923
0.0281860670713624	1.6768529964572562e-10	3.0497755534097946e-08	924
0.0285692231133559	1.0844173958801662e-10	2.2331716896362157e-08	925
0.0290504089475854	1.7597754120579622e-10	3.2287321685031685e-08	926
0.0290322398757492	1.801202768048071e-10	3.2778007340694694e-08	927
0.0285863867350438	1.5520542118174775e-10	2.9120149973804745e-08	928
0.028822785530965	2.2874782834581001e-10	4.1541237291164995e-08	929
0.0290402168681345	1.6352962306509508e-10	3.2283114256626e-08	930
0.0302932250671948	1.7736177415628164e-10	3.4769735999362616e-08	931
0.031343101723732	2.2443013147910304e-10	4.2593808165847234e-08	932
0.0298753172437703	1.541215741696078e-10	3.2894282390727445e-08	933
0.0292708998685381	1.8053799333284104e-10	3.9416917028800574e-08	934
0.0292495435815534	1.7218151882048004e-10	4.095357078071072e-08	935
0.02992397299505	1.762091232926366e-10	4.3181179782525455e-08	936
0.0300679804320213	1.9261523431790547e-10	4.8901135958123736e-08	937
0.0307813697721527	2.0953830714987018e-10	5.872230422154789e-08	938
0.0312859070598305	2.143108887020517e-10	7.399014782361048e-08	939
0.031741464967379	1.940582894377485e-10	1.0398205267236893e-07	940
0.0328407760238002	2.1227718927097076e-10	1.2290906896961218e-07	941
0.0321168247107101	1.6391992185837979e-10	2.5617892246732053e-07	942
0.0320098262888247	1.951929325949564e-10	3.765063579089789e-07	943
0.0319890570027499	2.2809518473998477e-10	5.76542766406507e-07	944
0.0311064330292028	1.755054118701693e-10	8.456397688008099e-07	945
0.0319723805392408	2.830669632025717e-10	1.3867957370997664e-06	946
0.0312330232447253	2.7452978390574144e-10	2.031081075045793e-06	947
0.0326628915391747	3.4312943830716585e-10	2.840026944803009e-06	948
0.0317754576762039	3.193852136096353e-10	2.966918493236048e-06	949
0.0317109942961312	2.7747479436346367e-10	3.682493928956476e-06	950
0.031492732387126	2.5095327871316187e-10	3.750300441469845e-06	951
0.0306113541599839	2.2314503111964256e-10	7.543595751214549e-06	952
0.0317811284175985	2.646266795691688e-10	1.0077239312883512e-05	953
0.0318440746120087	2.5189102481615323e-10	1.1853955003438665e-05	954
0.0318249407885636	2.56919000407585e-10	1.314565605466389e-05	955
0.0320425890352224	2.446748805784437e-10	1.431579982391873e-05	956
0.0322076587220169	3.0780589044265835e-10	1.548893651204719e-05	957
0.0324827059687649	3.154321467357946e-10	2.0495087398114675e-05	958
0.0334753673934295	2.4153067190724185e-10	2.073541378539201e-05	959
0.0343211566301225	2.891276406069565e-10	2.445922605165507e-05	960
0.0352045813795829	3.3749695116380707e-10	2.4735063763729136e-05	961
0.034186691354786	3.891024293878332e-10	2.565836344789374e-05	962
0.0341604486439628	3.316143400988736e-10	3.5969024799404006e-05	963
0.0356310541860313	3.393164740295163e-10	5.302190033248688e-05	964
0.0352560339279493	3.010951689086383e-10	5.075694574729595e-05	965
0.0342126358624306	2.1353768187015727e-10	4.887159525134766e-05	966
0.0339097032197353	2.664354968873184e-10	5.5814656438017975e-05	967
0.0358061348362521	2.7319063611308536e-10	5.752403173647625e-05	968
0.0362642819368814	3.045871564966162e-10	7.207051929566577e-05	969
0.0369589442899628	3.3732240622974526e-10	7.434600797891889e-05	970
0.0353826844735545	1.8659270983878428e-10	7.181017409597912e-05	971
0.0365517346133018	2.1815852735418414e-10	7.469801103499518e-05	972
0.0374612081082359	3.352921760235716e-10	7.842186084863878e-05	973
0.0373185536916946	3.125909538992389e-10	6.933950421022227e-05	974
0.037134959321609	5.217555868464173e-10	9.72963256608632e-05	975
0.0369382164551873	5.62838331497062e-10	9.677152076494168e-05	976
0.0364184672497828	4.2491504637087725e-10	0.0001251397397486	977
0.0364987206347013	4.669400268664246e-10	0.0001389953082321	978
0.0368023183018033	3.8192907036993516e-10	0.0001536147081302	979
0.0371799788938491	4.875711037133356e-10	0.0001420638164116	980
0.0380791247046869	4.6535375664014104e-10	0.0001400727616737	981
0.0379207608736007	2.7404208924330926e-10	0.0001338674653528	982
0.0376016152853426	5.894304926368222e-10	0.0001546272275462	983
0.0371337586266443	6.036525485031419e-10	0.0001594163160012	984
0.0364193682804095	3.638640116987446e-10	0.0001698438658974	985
0.0366352174001797	2.9698828840629687e-10	0.0002085789752577	986
0.0378523937865037	3.802006779407562e-10	0.0002279595090445	987
0.0376135425254843	5.429377319954297e-10	0.0002487154839438	988
0.0383161966439779	7.547974839594572e-10	0.0002450585720895	989
0.0412286488642214	8.113034385415219e-10	0.0002031796854654	990
0.0408022345495306	8.695979000217234e-10	0.0002341466784517	991
0.0410962745073647	8.057986456977416e-10	0.0002389754178286	992
0.0415929861575797	9.087623561443435e-10	0.0002831481608954	993
0.0421405576367489	8.847692132274431e-10	0.0002430089452862	994
0.0417342434935156	8.607107186975326e-10	0.0003535621858526	995
0.0419027351900027	6.495568583009259e-10	0.0003391056116319	996
0.042811070354803	6.152782306978465e-10	0.0003611253528478	997
0.041453231506608	6.299917075791582e-10	0.0003429546237875	998
0.0427011863940983	6.936419554293138e-10	0.0004434329951796	999
0.0415116605633146	9.09104464819066e-10	0.0004101790742405	1000
0.0415163553871114	1.0328639281631522e-09	0.0003619839134228	1001
0.0410586027242997	1.001360239616389e-09	0.0003707752879752	1002
0.0424665909318753	1.1854638166663987e-09	0.0003588395758166	1003
0.0422103238782475	1.101730040864446e-09	0.0003206544240756	1004
0.0426882689688213	1.0134394404781587e-09	0.0002662715477715	1005
0.0405658855617552	8.064964640563943e-10	0.0002931920968462	1006
0.0418730825886595	6.479784462332106e-10	0.0002622692584363	1007
0.0433936040987361	7.221361179032826e-10	0.0002999854884005	1008
0.0426644372369572	8.593049928284912e-10	0.0002862109434856	1009
0.0448478609885935	1.0670648836752506e-09	0.0003252742250459	1010
0.044821286397834	9.624733229296467e-10	0.0002774102790785	1011
0.0453736457795209	9.824438838013092e-10	0.0003036504671795	1012
0.0463260674424224	1.0045290846916188e-09	0.0003563491380212	1013
0.0461618654063433	1.0261369008945919e-09	0.0003975115832475	1014
0.0456151714108638	1.3266914967724475e-09	0.0004099177188819	1015
0.0446120517663633	1.498438595426421e-09	0.0003941891654173	1016
0.0450490847192125	1.2401235249814843e-09	0.0004811506118277	1017
0.0451212526262247	1.491864455971381e-09	0.0003952723457997	1018
0.0456567669327008	1.295264547174213e-09	0.0004597253289493	1019
0.0450929200489961	9.333123941468455e-10	0.000517406673098	1020
0.0461880601179014	1.5113024591784094e-09	0.0005905950896292	1021
0.0460702727226291	1.0565402565054782e-09	0.0005877429579035	1022
0.0470342707559975	9.967562978330234e-10	0.0005513103881927	1023
0.0473600954082309	1.185233529765739e-09	0.0006736622712737	1024
0.0473111138594844	1.124837045396454e-09	0.0007784150525666	1025
0.048338915418559	1.590339678836372e-09	0.0006898165259899	1026
0.0485326257924712	1.5339907948330732e-09	0.0006630368687899	1027
0.0481712806258123	1.384514347502197e-09	0.0006972815606592	1028
0.0490859758037527	1.2246061631415726e-09	0.0006512551321981	1029
0.0500289668191008	1.8259730709679902e-09	0.0006874999787264	1030
0.0499653331305295	2.0617840451597757e-09	0.0006079975717652	1031
0.0521306156484826	2.1045666833696687e-09	0.0005638158096748	1032
0.0510533310425845	1.8438021958111502e-09	0.0006665187782537	1033
0.0516617022679547	1.881641624401631e-09	0.0006691810270607	1034
0.0522085098514467	1.6056414976484135e-09	0.0005895044976679	1035
0.0535250516332524	1.963489101641791e-09	0.0005089476734683	1036
0.0527797159080842	2.337655775286329e-09	0.000610088565383	1037
0.0532289257505804	2.0454411602255363e-09	0.0005536455577558	1038
0.0528895498627355	1.7410990454935771e-09	0.0005957948381296	1039
0.0526572979214245	1.7775659633123551e-09	0.0005050926544868	1040
0.0519942672256738	1.8147021986214541e-09	0.000640167529526	1041
0.0510146964475042	1.7300834388445094e-09	0.0006460859361431	1042
0.0533670837169026	1.26268673306118e-09	0.0005723043462525	1043
0.0530672255723954	1.4175752615086523e-09	0.0006024851949341	1044
0.0547202032253029	1.971723980531692e-09	0.000579479004011	1045
0.0532876585705193	2.1481616243601566e-09	0.0006261565041211	1046
0.0532004714631205	1.645131753158502e-09	0.000615887274662	1047
0.0523498092311617	2.795945245437359e-09	0.0006952677637697	1048
0.0515170394707771	2.284034204769192e-09	0.0006985388495029	1049
0.0515256175669135	2.331409369116244e-09	0.0005725935413283	1050
0.052024414360552	2.828738412952169e-09	0.0005319012937227	1051
0.0526835112694552	2.733788595166153e-09	0.0005994050230983	1052
0.0549098972959324	3.253588142682062e-09	0.00060999521745	1053
0.0525535814807816	1.5839890524782519e-09	0.0005773958034336	1054
0.0507740106296835	1.777872116637269e-09	0.0004969082898197	1055
0.051021506497738	1.655447230186624e-09	0.000633056838687	1056
0.0518389551255934	1.687128269423077e-09	0.0005511084425967	1057
0.0519786955222372	1.3742484215040204e-09	0.0005641034966746	1058
0.0539712931188002	1.9291647455066398e-09	0.0007468530549409	1059
0.0532918082754946	2.325471067488038e-09	0.0007039960142494	1060
0.0542476238379068	4.3767280691886515e-09	0.0007949962997999	1061
0.0548724198930706	3.35109734472816e-09	0.0007233107677288	1062
0.0551713413837629	4.1783952882124e-09	0.0007002577228328	1063
0.0556581962948827	4.265008266335357e-09	0.00069836822952	1064
0.0577670376165256	3.3652102486847463e-09	0.0006521224907117	1065
0.0586871625418336	2.424722148841596e-09	0.0006540037594689	1066
0.0588866781130717	3.503688288164497e-09	0.0006507128599996	1067
0.0605055474564309	3.155103655894109e-09	0.0008372350253988	1068
0.0594434835464225	3.0032477886798853e-09	0.0008428094522479	1069
0.0603081004092193	4.594462339801985e-09	0.0010518454061954	1070
0.0608549585228253	4.687742866660294e-09	0.0009595797465223	1071
0.0606163740181333	3.8727743155719804e-09	0.0010191090440563	1072
0.0611566971029356	5.111281074277052e-09	0.000838746145448	1073
0.0613331580673993	5.214894570282347e-09	0.0010980575063175	1074
0.0615082682679338	3.147606552844628e-09	0.0010250630969685	1075
0.060678780055107	3.209099884715627e-09	0.0011948109257927	1076
0.0606719189809296	3.0223328661982407e-09	0.0007612773362994	1077
0.0599670726728755	4.370548162158094e-09	0.0011126533190868	1078
0.0619766321665167	5.237177297390261e-09	0.0010387413056095	1079
0.0608044707116498	4.811223697109845e-09	0.0010124346260023	1080
0.0592471942072493	4.631603607418988e-09	0.0012024227824347	1081
0.0569960006929299	3.060356287498678e-09	0.0012093148535437	1082
0.0577700697464514	5.671065819057297e-09	0.0012948714738362	1083
0.0566021049913391	6.070768722832298e-09	0.0011502051067084	1084
0.057958186631662	4.7227262276461346e-09	0.0011408837500572	1085
0.0601143581142918	4.5152804508674654e-09	0.0011980861558852	1086
0.0626312609960344	3.9903197653901054e-09	0.0012525206159282	1087
0.0609335190774772	3.444469170665876e-09	0.0014491744773466	1088
0.0627258684043366	6.3818659417069775e-09	0.0012496538420483	1089
0.0625999763691424	6.183967033224213e-09	0.0012628716506347	1090
0.0611804962005574	5.641885070351016e-09	0.0012140142768058	1091
0.0633698053706332	6.766263736857071e-09	0.0013290948059694	1092
0.0644054385896688	5.17835168745151e-09	0.0012949994689538	1093
0.0646396981190291	6.3335675637432594e-09	0.0013571874175194	1094
0.0640504859357162	4.6690545087990654e-09	0.0011231934938401	1095
0.0657663755597171	3.6643557163040796e-09	0.0014899030286325	1096
0.0655122903245109	3.3601913661529532e-09	0.0015279696524945	1097
0.0636091101211264	5.328292107309451e-09	0.0019160298068056	1098
0.0631616429167553	5.81968156876389e-09	0.0014101375259644	1099
0.0617452565923297	7.119074246775271e-09	0.0013069318148844	1100
0.0631753589367611	7.257570723173678e-09	0.0012063225551968	1101
0.0632348658449416	7.399676450581261e-09	0.0012652897750572	1102
0.0636207418207916	5.449702195292616e-09	0.001348626996434	1103
0.0626951527295852	5.129140058346415e-09	0.0017626489734525	1104
0.0639393123819357	3.0537550724796246e-09	0.0017062989501441	1105
0.0645110630276558	4.4443437934305055e-09	0.0018084443235952	1106
0.0677838251434813	6.790835600622991e-09	0.002314354054578	1107
0.0674745556484829	7.383042474939927e-09	0.0023004791641216	1108
0.0707681080231662	7.527254361927581e-09	0.0026769179178211	1109
0.070365725522304	7.675933873518836e-09	0.002222546613735	1110
0.0686751144519394	7.335239260664039e-09	0.002009078040319	1111
0.0683015893381167	8.970450599332657e-09	0.0019254127834923	1112
0.0687401722113916	8.633991502415841e-09	0.001911115016237	1113
0.069784220862277	8.800700055044963e-09	0.0023607665718332	1114
0.0706744916259858	1.2131335732190606e-08	0.0021866654772639	1115
0.0687258652966417	1.1290639711059037e-08	0.0022246590169878	1116
0.0692466954808257	1.369640364368152e-08	0.0024832504491285	1117
0.0709685459256926	1.2287277465272697e-08	0.002671845681718	1118
0.0706024077007489	1.2521532740228382e-08	0.0024727154472269	1119
0.071105889542996	9.281119836557216e-09	0.0023312956261153	1120
0.072655574767559	6.5069692587460545e-09	0.0024417190159523	1121
0.0723758866439358	9.043569882183357e-09	0.0023704571131356	1122
0.0719760641823006	9.824030873462065e-09	0.0025085125544027	1123
0.0741553683111866	8.763074971773755e-09	0.0019756115509858	1124
0.0749838837646308	7.0189337676440655e-09	0.0021600091318083	1125
0.0759739767752972	5.852945423767686e-09	0.0023407657537817	1126
0.0749154683054699	8.613106965871253e-09	0.0021082990079438	1127
0.0735025278134102	5.400645359698863e-09	0.0025968259505479	1128
0.0744397679482199	1.5122104183862283e-08	0.0027994571877626	1129
0.0761298460524329	1.750391321975187e-08	0.0031081715713507	1130
0.0753272814359636	1.213496646090828e-08	0.0030429280614591	1131
0.0748379118848387	1.2362523382436486e-08	0.0026502294514317	1132
0.0763821356118969	1.1852952508384362e-08	0.0031070128332812	1133
0.0767481607081349	1.4337405655040492e-08	0.0028764576525617	1134
0.0760283059263734	1.0765959574055016e-08	0.0026183480092508	1135
0.0777128919785623	1.5663599075010913e-08	0.0033642980454979	1136
0.0777305326708839	1.1972331145027048e-08	0.0029881513685541	1137
0.0780235864240188	1.057162222239949e-08	0.0028633924954617	1138
0.0764260029949776	9.94650731223068e-09	0.0025608990237592	1139
0.0775841842802574	1.265668104344364e-08	0.0020411735799235	1140
0.0757777228858766	1.1174404537350746e-08	0.0027677526669729	1141
0.0775620598193302	1.575598240399767e-08	0.003166391789673	1142
0.0778119106288716	1.6051259076665937e-08	0.0040009188740777	1143
0.0758137345264314	1.2718073725270783e-08	0.0034575453739088	1144
0.0767864777527531	1.1105950950107693e-08	0.0030920710618283	1145
0.0752263465490723	1.3196931127223977e-08	0.002745249552286	1146
0.0769878721967716	1.3443241133725968e-08	0.0028069331150511	1147
0.0752597671882998	1.46660860864678e-08	0.0030805900533215	1148
0.0751274672488256	1.2947607332169933e-08	0.0029809416868083	1149
0.0760494903037679	1.5214487720571768e-08	0.0023763776183374	1150
0.0735736128362044	1.7558307682463693e-08	0.0023054903871878	1151
0.0756293273560408	1.788390742407664e-08	0.0030946828290179	1152
0.0746868483512746	1.9286112188154903e-08	0.0035540731586449	1153
0.0767919338469057	3.2720094180316296e-08	0.0029303811069024	1154
0.0777490332287612	1.8887431392222713e-08	0.0034195410793033	1155
0.0794422507848426	1.4714919914449177e-08	0.0040494011605662	1156
0.0773696494730762	1.84358756112335e-08	0.0039976767561029	1157
0.0770021048283655	1.7600578384513453e-08	0.0044441671915638	1158
0.0788920570538622	1.7924488926124304e-08	0.0041263109196194	1159
0.0823257364919907	1.5819699800911913e-08	0.0046203898642845	1160
0.0866720480601794	2.3538657387578437e-08	0.0046653043413656	1161
0.0886282231009984	2.3972554812123903e-08	0.0041904053935836	1162
0.0891836423233052	2.8255422362954974e-08	0.0039624374906513	1163
0.0905634272511075	3.2686254673341966e-08	0.0034410524091734	1164
0.0910769379383459	3.7272440940760993e-08	0.0045027033256304	1165
0.0888931398599338	3.1176205598781874e-08	0.0042632300162337	1166
0.0886640954936893	3.3118857801883726e-08	0.0043307663489638	1167
0.0863824489510642	2.108325280092416e-08	0.0052868785809189	1168
0.0854812720534339	1.4314252830049944e-08	0.0045616778267769	1169
0.0869220163658013	2.1851569503072992e-08	0.0042650624609141	1170
0.0850366690023367	2.3729586565268693e-08	0.005149327350001	1171
0.0815594445949067	1.9627381783293708e-08	0.0051099803145979	1172
0.0826012423065999	2.6124721246523213e-08	0.0053058091775799	1173
0.0800975600608677	2.815481853046809e-08	0.0045480629204235	1174
0.0796522035508591	2.2296096205853826e-08	0.0038954397803808	1175
0.0833511595568745	1.2976750992321762e-08	0.003880828550724	1176
0.085333014944695	2.1458342372548955e-08	0.004108137082945	1177
0.0868338464444019	2.183979404979386e-08	0.0050025528982307	1178
0.087295144433123	2.907011885555644e-08	0.0052026543642888	1179
0.0903852976571064	3.65416127547924e-08	0.0047586547171075	1180
0.0909949452477822	2.8341542769871885e-08	0.0059941525158805	1181
0.0911050878315444	2.7041855709786232e-08	0.0052048746888294	1182
0.0917635598745314	3.48583076119624e-08	0.0051979521923047	1183
0.0910995206482534	3.547884126609002e-08	0.0049502750103103	1184
0.0908217219073968	3.4212975635106176e-08	0.0039901149523399	1185
0.0894688372200668	2.7089027751281412e-08	0.0042858677076775	1186
0.0893618000612101	2.9532457928249652e-08	0.0047008816328995	1187
0.0917341728079913	3.807407531075668e-08	0.0046520172835217	1188
0.086544606668187	3.87469684346442e-08	0.0048727508792425	1189
0.0892061631524	2.4908632241027464e-08	0.005627030773548	1190
0.0900081848365901	3.589918685908966e-08	0.0057291284951844	1191
0.0888343061662482	3.009230541139996e-08	0.0064216657955346	1192
0.0893032688976279	3.280519344317501e-08	0.0060975853437405	1193
0.091192570937009	3.7833366848372136e-08	0.0064298756099006	1194
0.0914695783068691	3.6236135703804355e-08	0.0055181200491593	1195
0.0924769069039944	4.8380472264630826e-08	0.0063738205821019	1196
0.0948976541594914	5.391159376411104e-08	0.0055393556320869	1197
0.0939327365879701	4.2940758347875806e-08	0.0054636458339135	1198
0.0986272445265813	4.61176421170384e-08	0.0063656042451599	1199
0.097811338561744	6.172805636828205e-08	0.0062910302843747	1200
0.0984366780893996	6.029563951970295e-08	0.0075909919572968	1201
0.0985206929065413	5.623708360646963e-08	0.0068375889774815	1202
0.0978743957025793	6.24214127866729e-08	0.0069209357886636	1203
0.0980656648684117	5.0284414685242145e-08	0.0063388022289202	1204
0.0968984097176886	5.1151771136570553e-08	0.0060839278025041	1205
0.0961206693102616	3.8350072738446704e-08	0.0068248569036938	1206
0.0940888633619152	4.4585481814629625e-08	0.0065085062445043	1207
0.0952384933199467	3.402844609667888e-08	0.00694715829147	1208
0.0977076283824636	2.8855872670097147e-08	0.0081550310880783	1209
0.0975035554364204	4.1076886751700846e-08	0.0079437719774823	1210
0.0988975094761966	4.774849544941784e-08	0.0069511338317246	1211
0.1000842163153998	3.9467321973685196e-08	0.0068460049976684	1212
0.0967751756663488	4.0151008210309595e-08	0.0070813844534627	1213
0.0996869427255435	5.0258040620976283e-08	0.0074754199397349	1214
0.0997177453539899	5.7510019744633215e-08	0.0080279287601052	1215
0.0993883315189184	5.200224896984018e-08	0.0085237806325801	1216
0.0989978629612888	4.958871217053407e-08	0.0074938710949132	1217
0.0992135724215909	6.387514113659342e-08	0.0087509792317167	1218
0.101389756927757	5.1294508608301653e-08	0.0092208868752482	1219
0.1012721709401032	2.4373365823060492e-08	0.0093201660082683	1220
0.1025186587103633	1.4181043932470772e-08	0.0103454776186678	1221
0.1051985133929827	3.240775590873657e-08	0.0111753243213187	1222
0.1049242950335779	2.5639813132638524e-08	0.009272275776462	1223
0.103109731278147	3.722773851155825e-08	0.0088899803847832	1224
0.099368571385236	4.5420646682670095e-08	0.0092895580967787	1225
0.1009140353916209	5.77392262474108e-08	0.0094543066084637	1226
0.0985212546869421	8.218075793164915e-08	0.0098949968499128	1227
0.0986698037793166	6.766670871649616e-08	0.0098478102580665	1228
0.0994312095812156	6.47689967908649e-08	0.0083586158667677	1229
0.1014132497454216	7.819952542575949e-08	0.0081427061388691	1230
0.1046461500266639	7.95297149877028e-08	0.0092959033261769	1231
0.1065663044655061	8.512212173772406e-08	0.0090152329269029	1232
0.105263108426885	6.060917729289183e-08	0.0084951189672257	1233
0.1092109367815131	7.482426415217348e-08	0.0098292755340006	1234
0.1073597062223792	8.054779510369148e-08	0.0107926932113218	1235
0.1059434968299178	8.18962750295249e-08	0.0101467164803897	1236
0.1084135727732501	9.251613989647024e-08	0.008912608910548	1237
0.1092248866758745	9.876731436775366e-08	0.0092703500184669	1238
0.1098580339551432	8.60851984296751e-08	0.0090445702900481	1239
0.1079474065595667	9.72385073702009e-08	0.0078634930579765	1240
0.1098150446348666	7.909913710757443e-08	0.0094070724781459	1241
0.1085956352837427	7.539678869250556e-08	0.0085574836369916	1242
0.1095356988442359	5.112519539240968e-08	0.0084474459458353	1243
0.1086533307458916	7.274164410298046e-08	0.0099655853980061	1244
0.1084367913138486	7.394117538805922e-08	0.0091545631815846	1245
0.1106769245972112	9.127254558183306e-08	0.0089018946031271	1246
0.111590412873829	8.732921352672118e-08	0.009918864168655	1247
0.1091283253440474	8.87796072592817e-08	0.0097592586598629	1248
0.1116546324202476	9.588568385210385e-08	0.00974108379671	1249
0.1160672182106093	9.74760012656395e-08	0.0099747431935136	1250
0.1173101360461538	9.908985663609205e-08	0.0090440144041931	1251
0.1146857714772013	1.0666335612763423e-07	0.0093698108626039	1252
0.1159398803829549	1.1443598485205708e-07	0.0084326357589487	1253
0.1132953179698031	1.224332603192435e-07	0.0068069780342875	1254
0.1096474771745967	9.33513443294176e-08	0.0088869590390556	1255
0.1086536167427183	1.2647769266138646e-07	0.00800255634435	1256
0.1129076349101919	9.001169616285055e-08	0.0078046384791087	1257
0.1122560983530708	7.19001202248437e-08	0.0081050631083418	1258
0.1131652488219099	5.316295155954887e-08	0.0090371025755494	1259
0.10914935733891	6.076655370435002e-08	0.0085260019679604	1260
0.1105000070817659	6.176792811996012e-08	0.0081527025298296	1261
0.1129109407227995	4.186728757815672e-08	0.0080663326715002	1262
0.1099839789516299	7.795728317838701e-08	0.0080878297986145	1263
0.1104902698185809	7.203818263679107e-08	0.0089207681033024	1264
0.1129107173187101	6.589441180682165e-08	0.0088163354190593	1265
0.1121525849807538	8.182138404932981e-08	0.0089232540860923	1266
0.1154346858069884	1.2846409995637134e-07	0.0094426678874334	1267
0.117062787471611	1.305639307083162e-07	0.0102336629298744	1268
0.1227339492110627	1.2486919616316872e-07	0.0088526582650615	1269
0.1219878258471715	1.1896779933617821e-07	0.007611451205511	1270
0.1177716184877048	1.3698569146258777e-07	0.0080649435616275	1271
0.1186851028315276	1.3920382930032725e-07	0.0070548739614224	1272
0.122960706417322	1.8302905044198517e-07	0.0099980058621964	1273
0.1232346612258737	1.4373501747411146e-07	0.0094283076732473	1274
0.1213953102149911	1.5461936631944174e-07	0.0094187894186808	1275
0.1226951181329625	1.396636697410525e-07	0.0093002168985044	1276
0.1234545168026704	1.862285816015552e-07	0.010006124565416	1277
0.1243659011202162	1.441736289942153e-07	0.0104899878746145	1278
0.1277696705238726	2.1053688966166105e-07	0.0107947531558313	1279
0.1250489543993271	2.4181442450788013e-07	0.0090453494264355	1280
0.1264893675814667	2.079013882582137e-07	0.009773951678194	1281
0.1255166610249121	2.2080218501596695e-07	0.0098388370547786	1282
0.1211403778498159	1.4633588566514977e-07	0.0104976460821264	1283
0.1266421057831011	2.080972616271826e-07	0.0107234043895505	1284
0.1301387939665873	2.214778250053673e-07	0.0104105463275184	1285
0.128349634248703	1.8411790167971453e-07	0.0102749890640225	1286
0.125676041950491	2.18175014788935e-07	0.0095313361433825	1287
0.1237962883674029	1.7944541804360005e-07	0.0091059851903873	1288
0.1253133377387941	1.715630674795632e-07	0.0073607904643718	1289
0.1231141703374301	1.1984464517511565e-07	0.0080286535929412	1290
0.127466722357791	1.549225581346514e-07	0.0084492129004697	1291
0.1283533547816736	1.798363580866047e-07	0.0096108041708854	1292
0.130715348042105	1.7126144680246206e-07	0.0092302650638763	1293
0.1315682342707496	1.971445747714906e-07	0.0097888922059508	1294
0.1244544842181268	2.1200897994533285e-07	0.0103903485208107	1295
0.1246792607345027	1.9145867902126134e-07	0.0107888573368048	1296
0.1266881685129006	1.944679254168857e-07	0.0101902897789471	1297
0.1263867976985631	2.345307825034615e-07	0.0114082559438587	1298
0.1287617213900014	2.006290690336199e-07	0.009772137047404	1299
0.130348020266164	2.546743696210108e-07	0.0100834701758662	1300
0.1307619835657225	2.715966812366633e-07	0.0091627617818642	1301
0.1345089823780045	1.7081005739894018e-07	0.0095495412244956	1302
0.1348109294332836	1.734910339217244e-07	0.0096914223808361	1303
0.1288212192242595	1.6263739153943306e-07	0.0090405415057715	1304
0.131762646976278	2.2016408418867878e-07	0.0095050925198465	1305
0.1339597663704699	1.2584244144375758e-07	0.0106364204326706	1306
0.1369896672510858	1.9870205935301758e-07	0.0102250992725695	1307
0.1361813882039462	2.450306048962237e-07	0.010461723500551	1308
0.1374050711230352	2.488425316897747e-07	0.0107286294348835	1309
0.1324636266423942	2.378244185053946e-07	0.0101168103211729	1310
0.1321832587724719	1.9625893498043114e-07	0.0112344612319926	1311
0.13032908099298	2.299025046608172e-07	0.0101516289888501	1312
0.1333390524284131	2.490198042958136e-07	0.0108863123866972	1313
0.1345014612507119	2.8446891893596505e-07	0.0103397484071303	1314
0.1357932030998025	3.690297897538386e-07	0.0111048257072091	1315
0.1343123170241833	3.09592828611982e-07	0.0098933374959648	1316
0.1368025938191564	3.143289574738528e-07	0.0092976605728252	1317
0.1372912673675811	3.02395449991888e-07	0.010757983532607	1318
0.1409881135451566	3.240743087181697e-07	0.0116516201429162	1319
0.1413782261646135	2.2520174413487306e-07	0.0123580760448046	1320
0.1421210012149452	2.110766373617512e-07	0.0118404742585715	1321
0.1410338313982072	2.856766727862281e-07	0.0120546459861999	1322
0.1415863888215046	3.806043443087548e-07	0.0130806019534728	1323
0.1383839986572521	2.944639111662761e-07	0.0126531041096811	1324
0.135907513570532	2.80279269282202e-07	0.0114803136918852	1325
0.1340328979334787	2.6558284150890455e-07	0.0113374690674547	1326
0.1342040940215741	2.5037896085822186e-07	0.0106426500181595	1327
0.1357451618074721	4.300435813774373e-07	0.0118632050796632	1328
0.1342694298962848	3.770899881273549e-07	0.0094812327957702	1329
0.1387774985919787	3.626815332393729e-07	0.0113065380135344	1330
0.1419840617907192	3.06820237865546e-07	0.0122388029706186	1331
0.1404748026021766	3.32191338111576e-07	0.0115249256731266	1332
0.1420066267445524	3.372140172516192e-07	0.0130157196843939	1333
0.1421712812365696	2.568090724324179e-07	0.0148864218326507	1334
0.1460490496715551	2.3898519072262924e-07	0.01457277096476	1335
0.1459402864777053	3.086841651379624e-07	0.0150200454259731	1336
0.1441034105027972	3.804185841373986e-07	0.0151391888200642	1337
0.1481071155190445	3.407207722169181e-07	0.012568548593596	1338
0.1436098129524397	2.9976644462026413e-07	0.0115965563538312	1339
0.1458240827976503	3.744472912876607e-07	0.014195104513029	1340
0.147118222992262	2.3763036508483995e-07	0.0137084262742847	1341
0.1523703863139905	2.8940678077227225e-07	0.0136073690514287	1342
0.15301179139026	4.404362042931265e-07	0.0144761683321952	1343
0.150077546583238	2.48450203996442e-07	0.014888533581037	1344
0.1515983816769929	2.7737218426615584e-07	0.0152342825316192	1345
0.1525276972178086	4.604831947274679e-07	0.0156844712255199	1346
0.1486571445828773	4.4137337245298003e-07	0.0147547090970798	1347
0.1503814701102667	4.216142522232014e-07	0.0132224252104122	1348
0.1501009631527898	3.210134585381885e-07	0.0127091226524639	1349
0.1545835429850871	4.071406686784185e-07	0.0150332970982144	1350
0.1590955967866832	6.884684506763828e-07	0.0142615213428621	1351
0.1557071645470576	6.707427401433375e-07	0.0166264102228481	1352
0.1560842239494544	6.239425905983919e-07	0.0156026163295758	1353
0.1551778536496315	4.317930741504217e-07	0.017698942094383	1354
0.151627131995621	4.381738193014462e-07	0.0190235959506572	1355
0.1576050471816949	5.039219428190078e-07	0.0174832581850495	1356
0.1550175417743537	6.015137537628279e-07	0.0161974368857167	1357
0.1579077423586635	6.409107314753193e-07	0.0165642550899478	1358
0.1502228025022127	5.574906665851697e-07	0.0157730730345863	1359
0.1492373761830994	6.28476844396153e-07	0.0165162457131401	1360
0.1495662772704857	3.508782677990041e-07	0.0179443521272621	1361
0.1480702734199141	4.20632572680546e-07	0.0175374833202561	1362
0.1476035723090944	4.596343789287083e-07	0.016953447927604	1363
0.1464294689241277	4.99623377573255e-07	0.0162133611006308	1364
0.151384579614575	3.042904944148273e-07	0.0179230995114797	1365
0.1470295765942293	4.458064319892152e-07	0.0160254595035689	1366
0.1514018224852919	5.218548859584615e-07	0.0176765207388181	1367
0.154750697351717	2.8253273669087697e-07	0.0190940053591088	1368
0.1609536262940036	5.013744740482995e-07	0.0208914843192964	1369
0.1577050668310527	3.271500674540962e-07	0.0187877236207971	1370
0.1600007904714314	3.6871337973842797e-07	0.019813107972057	1371
0.1575464878913	5.235462396828705e-07	0.0191422898463144	1372
0.1593375094581045	5.69107270988689e-07	0.0185541565230562	1373
0.1624840804727532	5.004534274608563e-07	0.0183533953278446	1374
0.1540104618062784	5.076594536257417e-07	0.0211636853419947	1375
0.1561432279566158	5.941612711641842e-07	0.0210434060972339	1376
0.1604132719273765	4.421194952638486e-07	0.0216188842695516	1377
0.162442641850896	4.484892999503387e-07	0.0243015406172443	1378
0.1597626959521937	6.615449374491877e-07	0.0240796211218051	1379
0.1560498129504213	6.710675189369741e-07	0.0219635920799034	1380
0.1572585165864471	5.957033933500222e-07	0.0239421996438823	1381
0.1616698671580396	6.905223966935381e-07	0.0237660070982291	1382
0.1638131494189077	6.567405833755035e-07	0.023273340448367	1383
0.1552229814118938	7.104661049324168e-07	0.0202799982390289	1384
0.1575617433541514	6.756174506994395e-07	0.0189316281388239	1385
0.1601857867612309	6.853880549857472e-07	0.0221408828630125	1386
0.1594953638448011	7.877473044953787e-07	0.0207519795476104	1387
0.1665570475559978	8.459725204874591e-07	0.0230897262522889	1388
0.1673615314575201	7.62719171051529e-07	0.0228541142327292	1389
0.1675825480987793	6.286488444451344e-07	0.0227550213855838	1390
0.1692370386272522	5.395751954071493e-07	0.0225915807999655	1391
0.1682696625156395	8.454905531829482e-07	0.0230821802335932	1392
0.169005687935024	1.0591347893189609e-06	0.0206317694714105	1393
0.1730714625831554	8.696491439553755e-07	0.0212633149141403	1394
0.1717368740731272	9.8565748605417e-07	0.0228372003060838	1395
0.1731841136485677	6.314727991432178e-07	0.0244424118026119	1396
0.1704961508632049	7.470609022126595e-07	0.0265587441031448	1397
0.1638069011832153	5.413175680120119e-07	0.022642369449196	1398
0.1652172345628557	8.77962189225756e-07	0.0231642198858497	1399
0.1694805653896121	1.0016346894548e-06	0.0241306302982733	1400
0.1700272169368481	1.1850299166594746e-06	0.023047094820743	1401
0.1716588749070952	9.728897309261298e-07	0.0246228314782393	1402
0.1741698443944129	9.28507076304208e-07	0.0269672337185007	1403
0.1729536541739554	1.0591910861910136e-06	0.028099797665804	1404
0.1725231277349983	8.355104280733938e-07	0.0263346364847601	1405
0.1752428985761165	6.65710844196643e-07	0.0260707082884351	1406
0.1722443608628276	1.1042845772991638e-06	0.0284086346197034	1407
0.1697376539428061	1.3062262536470691e-06	0.0285379941703831	1408
0.1698937733980046	1.1983451802702882e-06	0.027934439441742	1409
0.1728425745727645	1.1511295042377911e-06	0.028197845229705	1410
0.1697156497403056	9.727465302359351e-07	0.0265308425119989	1411
0.1736915765509239	7.234229860889618e-07	0.026609652268513	1412
0.1763335740745236	9.333711593971784e-07	0.0256348902634508	1413
0.181016445422141	1.0137993875060092e-06	0.0286129017753333	1414
0.1781892452225673	1.027867405800964e-06	0.0276460643584853	1415
0.1792570437699647	9.727054128381151e-07	0.0270771354353356	1416
0.1803018066397869	1.19744511318598e-06	0.0259752675380362	1417
0.1800965044575217	9.99833306432052e-07	0.0278693844713428	1418
0.1796296479579079	1.1584176415367908e-06	0.0296264833172547	1419
0.1796406991826784	1.1744790344543344e-06	0.0298225204005483	1420
0.1792136122012812	8.931408370472793e-07	0.030233666700533	1421
0.1772408955613885	1.4332414012030448e-06	0.0276573807950025	1422
0.1744473081890409	1.8351193897949704e-06	0.0284339775476307	1423
0.1822793500118518	1.7053212795645756e-06	0.0289604001599404	1424
0.1800688547015164	1.4931882342656965e-06	0.0289968443084049	1425
0.1759240345045029	1.5136366427775938e-06	0.0288194133421533	1426
0.1779055589783095	1.3730061821487504e-06	0.0296115133381032	1427
0.1819151309746484	1.4735534372902758e-06	0.031053729595368	1428
0.1769975862513744	1.493742891288119e-06	0.0313882941898856	1429
0.1774091837748896	1.8502727206258784e-06	0.0318750117832893	1430
0.177082128998204	1.364152102015681e-06	0.031269281451466	1431
0.1820116030444968	1.2963453514329705e-06	0.0323982506025821	1432
0.1785462837822833	1.2265810068392557e-06	0.0303973374350726	1433
0.1804447781067508	1.6870003508855368e-06	0.0269793059154081	1434
0.1818927858426561	1.7099322313099963e-06	0.0278864952619413	1435
0.186688008301232	1.7331675336742514e-06	0.0314682097461201	1436
0.1837146183621263	1.756728954285358e-06	0.0295627569985587	1437
0.1855158789168314	1.780439524467714e-06	0.0324546161642857	1438
0.1933034463689157	1.329959762501942e-06	0.0335713034843066	1439
0.1972945486925214	1.540420255150332e-06	0.0296255402093918	1440
0.1957561390551456	1.561119645985043e-06	0.0330597136430506	1441
0.1958943074841703	1.4833333227487475e-06	0.0351217291119205	1442
0.189608344607722	1.9039722941426308e-06	0.0334131770870372	1443
0.1813398914406113	1.6250119379314088e-06	0.0337343797937427	1444
0.1830255572383672	1.6469036356078215e-06	0.0331735805083196	1445
0.1867071964940124	2.294560567956294e-06	0.0332372279924502	1446
0.1880504120134387	2.3254027490897668e-06	0.0340265378874709	1447
0.188687656489489	1.821159160912078e-06	0.0317151945351766	1448
0.1960461300852397	1.5200522073111068e-06	0.0324922963540532	1449
0.1996335720180183	1.5402486940833126e-06	0.0381425491114311	1450
0.20482047213516	1.4495349347961594e-06	0.0408156784636106	1451
0.201277547385688	1.3560568306542064e-06	0.0418621748900958	1452
0.1999128685177567	2.1751093094365404e-06	0.0403203546581548	1453
0.1977836071767885	2.088133634560063e-06	0.0373335942696111	1454
0.2055352033940862	3.0558202504554767e-06	0.0370882263778627	1455
0.2004162003572048	2.739234860669293e-06	0.0389845995438602	1456
0.2012187013135137	2.6548996849242725e-06	0.0388807780351828	1457
0.2048171891033039	3.4235323841659283e-06	0.0402367291062922	1458
0.2068632475832756	3.3450441082085726e-06	0.0407134944831002	1459
0.2034929580542575	3.0128075238921028e-06	0.0427175270952832	1460
0.201867363995331	1.908309425997734e-06	0.0408741988109867	1461
0.2022981149082417	2.4489407637035e-06	0.0422330047464185	1462
0.1992726414941134	3.0034424260715343e-06	0.0371401471599646	1463
0.19657031786074	2.514007003384777e-06	0.0387324180641391	1464
0.1941538652757195	2.145054848353367e-06	0.0369663655451757	1465
0.1989259788814195	2.444870394336496e-06	0.0378650931167724	1466
0.1999112809167747	1.9267488728136327e-06	0.0370629392111273	1467
0.205007889659902	1.95203020395529e-06	0.041502823895686	1468
0.2067853873364677	1.977687223359226e-06	0.0387523842965067	1469
0.2077147130469233	3.0047570634395006e-06	0.0400762059910025	1470
0.2067040536065839	3.043926223439408e-06	0.0436179726693188	1471
0.2095795723708484	2.7903816669939684e-06	0.0469046745287438	1472
0.211504243753202	2.529288502109317e-06	0.0440219782562494	1473
0.2078843053914978	2.7130698125542582e-06	0.041082145019042	1474
0.2064400624769647	3.511483135156701e-06	0.0387247435616087	1475
0.2105412345913276	3.4026447227661905e-06	0.0379596300188524	1476
0.2095397835982625	4.856381843604152e-06	0.0399981582432641	1477
0.2056400883794934	4.126212782104122e-06	0.0377124185297731	1478
0.2007632098535095	3.215541218538176e-06	0.0383984286645688	1479
0.2031363384799598	3.0943216384020646e-06	0.0414305949163338	1480
0.1956699346176117	2.969572833707135e-06	0.0389881310991218	1481
0.1962892571279254	2.840703304612835e-06	0.0356241579762998	1482
0.2027020977414037	2.877612903055216e-06	0.0426054183218637	1483
0.1983313880622132	2.229375848176063e-06	0.0442793126160651	1484
0.2061541564120842	3.1259212407492853e-06	0.0445999879487555	1485
0.2037173733011135	2.9904283277145677e-06	0.047864672031695	1486
0.2020430982382192	2.672607283075834e-06	0.0447018871321164	1487
0.2011408717951928	1.985707705051798e-06	0.0437514142296958	1488
0.2015310902428889	2.193879799598952e-06	0.0489537114785578	1489
0.1913227908609696	1.851932769919129e-06	0.0412109397044083	1490
0.1988035914615862	2.0629974232003746e-06	0.0421967282708702	1491
0.1957329658623664	2.2790353464601238e-06	0.0422006690823188	1492
0.2019704971304005	2.692482672248197e-06	0.0443407905388027	1493
0.2079440760389103	2.337711393089914e-06	0.0486409460908755	1494
0.2099546578083819	2.959075128005084e-06	0.0502750558971763	1495
0.2145673306883864	2.397797308487215e-06	0.0526452165484805	1496
0.2194193311910495	3.2372292030672377e-06	0.0523761772526098	1497
0.2156417774362263	3.4834483221409807e-06	0.0552054232070488	1498
0.2137379327878814	3.942640037012613e-06	0.0507482186210941	1499
0.2086808946634325	4.202765412461118e-06	0.0464849604688348	1500
0.2127529658573713	5.107198121882095e-06	0.0496813830825669	1501


==> data/trace_mbsfn_unserved.csv <==
users,MBSFN,MC
100,149.98,3.8778
150,231.33,5.7783
200,306.89,7.0266
250,367.43,11.002
300,427.03,14.548

==> data/trace_unserved.csv <==
users,SC,MC
100,10.143,3.8778
150,15.152,5.7783
200,17.965,7.0266
250,25.484,11.002
300,32.663,14.548

==> data/uav-path.dat <==
x	y	c
0.0	0.0	0.0
0.015151515151515152	0.015151515151515152	0.015151515151515152
0.030303030303030304	0.030303030303030304	0.030303030303030304
0.045454545454545456	0.045454545454545456	0.045454545454545456
0.06060606060606061	0.06060606060606061	0.06060606060606061
0.07575757575757576	0.07575757575757576	0.07575757575757576
0.09090909090909091	0.09090909090909091	0.09090909090909091
0.10606060606060606	0.10606060606060606	0.10606060606060606
0.12121212121212122	0.12121212121212122	0.12121212121212122
0.13636363636363635	0.13636363636363635	0.13636363636363635
0.15151515151515152	0.15151515151515152	0.15151515151515152
0.16666666666666669	0.16666666666666669	0.16666666666666669
0.18181818181818182	0.18181818181818182	0.18181818181818182
0.19696969696969696	0.19696969696969696	0.19696969696969696
0.21212121212121213	0.21212121212121213	0.21212121212121213
0.2272727272727273	0.2272727272727273	0.2272727272727273
0.24242424242424243	0.24242424242424243	0.24242424242424243
0.25757575757575757	0.25757575757575757	0.25757575757575757
0.2727272727272727	0.2727272727272727	0.2727272727272727
0.2878787878787879	0.2878787878787879	0.2878787878787879
0.30303030303030304	0.30303030303030304	0.30303030303030304
0.3181818181818182	0.3181818181818182	0.3181818181818182
0.33333333333333337	0.33333333333333337	0.33333333333333337
0.3484848484848485	0.3484848484848485	0.3484848484848485
0.36363636363636365	0.36363636363636365	0.36363636363636365
0.3787878787878788	0.3787878787878788	0.3787878787878788
0.3939393939393939	0.3939393939393939	0.3939393939393939
0.4090909090909091	0.4090909090909091	0.4090909090909091
0.42424242424242425	0.42424242424242425	0.42424242424242425
0.4393939393939394	0.4393939393939394	0.4393939393939394
0.4545454545454546	0.4545454545454546	0.4545454545454546
0.4696969696969697	0.4696969696969697	0.4696969696969697
0.48484848484848486	0.48484848484848486	0.48484848484848486
0.5	0.5	0.5
0.5151515151515151	0.5151515151515151	0.5151515151515151
0.5303030303030303	0.5303030303030303	0.5303030303030303
0.5454545454545454	0.5454545454545454	0.5454545454545454
0.5606060606060607	0.5606060606060607	0.5606060606060607
0.5757575757575758	0.5757575757575758	0.5757575757575758
0.5909090909090909	0.5909090909090909	0.5909090909090909
0.6060606060606061	0.6060606060606061	0.6060606060606061
0.6212121212121212	0.6212121212121212	0.6212121212121212
0.6363636363636364	0.6363636363636364	0.6363636363636364
0.6515151515151515	0.6515151515151515	0.6515151515151515
0.6666666666666667	0.6666666666666667	0.6666666666666667
0.6818181818181819	0.6818181818181819	0.6818181818181819
0.696969696969697	0.696969696969697	0.696969696969697
0.7121212121212122	0.7121212121212122	0.7121212121212122
0.7272727272727273	0.7272727272727273	0.7272727272727273
0.7424242424242424	0.7424242424242424	0.7424242424242424
0.7575757575757576	0.7575757575757576	0.7575757575757576
0.7727272727272727	0.7727272727272727	0.7727272727272727
0.7878787878787878	0.7878787878787878	0.7878787878787878
0.8030303030303031	0.8030303030303031	0.8030303030303031
0.8181818181818182	0.8181818181818182	0.8181818181818182
0.8333333333333334	0.8333333333333334	0.8333333333333334
0.8484848484848485	0.8484848484848485	0.8484848484848485
0.8636363636363636	0.8636363636363636	0.8636363636363636
0.8787878787878788	0.8787878787878788	0.8787878787878788
0.8939393939393939	0.8939393939393939	0.8939393939393939
0.9090909090909092	0.9090909090909092	0.9090909090909092
0.9242424242424243	0.9242424242424243	0.9242424242424243
0.9393939393939394	0.9393939393939394	0.9393939393939394
0.9545454545454546	0.9545454545454546	0.9545454545454546
0.9696969696969697	0.9696969696969697	0.9696969696969697
0.9848484848484849	0.9848484848484849	0.9848484848484849
1.0	1.0	1.0
1.0151515151515151	1.0151515151515151	1.0151515151515151
1.0303030303030303	1.0303030303030303	1.0303030303030303
1.0454545454545454	1.0454545454545454	1.0454545454545454
1.0606060606060606	1.0606060606060606	1.0606060606060606
1.0757575757575757	1.0757575757575757	1.0757575757575757
1.0909090909090908	1.0909090909090908	1.0909090909090908
1.1060606060606062	1.1060606060606062	1.1060606060606062
1.1212121212121213	1.1212121212121213	1.1212121212121213
1.1363636363636365	1.1363636363636365	1.1363636363636365
1.1515151515151516	1.1515151515151516	1.1515151515151516
1.1666666666666667	1.1666666666666667	1.1666666666666667
1.1818181818181819	1.1818181818181819	1.1818181818181819
1.196969696969697	1.196969696969697	1.196969696969697
1.2121212121212122	1.2121212121212122	1.2121212121212122
1.2272727272727273	1.2272727272727273	1.2272727272727273
1.2424242424242424	1.2424242424242424	1.2424242424242424
1.2575757575757576	1.2575757575757576	1.2575757575757576
1.2727272727272727	1.2727272727272727	1.2727272727272727
1.2878787878787878	1.2878787878787878	1.2878787878787878
1.303030303030303	1.303030303030303	1.303030303030303
1.3181818181818181	1.3181818181818181	1.3181818181818181
1.3333333333333335	1.3333333333333335	1.3333333333333335
1.3484848484848486	1.3484848484848486	1.3484848484848486
1.3636363636363638	1.3636363636363638	1.3636363636363638
1.378787878787879	1.378787878787879	1.378787878787879
1.393939393939394	1.393939393939394	1.393939393939394
1.4090909090909092	1.4090909090909092	1.4090909090909092
1.4242424242424243	1.4242424242424243	1.4242424242424243
1.4393939393939394	1.4393939393939394	1.4393939393939394
1.4545454545454546	1.4545454545454546	1.4545454545454546
1.4696969696969697	1.4696969696969697	1.4696969696969697
1.4848484848484849	1.4848484848484849	1.4848484848484849
1.5	1.5	1.5


==> data/unserved_cells.csv <==
radius,MC,SC
200,5.2751,13.731
300,14.109,28.376
400,27.814,40.629

==> data/unserved_groupsize.csv <==
users,MC,SC
100,7.5345,21.3
150,11.335,29.787
200,14.95,36.148
250,20.632,50.167
